A Quasar Catalog with Simultaneous UV, Optical and X-ray Observations by Swift

We have compiled a catalog of optically-selected quasars with simultaneous observations in UV/optical and X-ray bands by the Swift Gamma Ray Burst Explorer. Objects in this catalog are identified by matching the Swift pointings with the Sloan Digital Sky Survey Data Release 5 quasar catalog. The final catalog contains 843 objects, among which 637 have both UVOT and XRT observations and 354 of which are detected by both instruments. The overall X-ray detection rate is ~60% which rises to ~85% among sources with at least 10 ks of XRT exposure time. We construct the time-averaged spectral energy distribution for each of the 354 quasars using UVOT photometric measurements and XRT spectra. From model fits to these SEDs, we find that the big blue bump contributes about 0.3 dex to the quasar luminosity. We re-visit the alpha_ox-L_uv relation by selecting a clean sample with only type 1 radio-quiet quasars; the dispersion of this relation is reduced by at least 15% compared to studies that use non-simultaneous UV/optical and X-ray data. We only found a weak correlation between L/L_Edd and alpha_uv. We do not find significant correlations between alpha_x and alpha_ox, alpha_ox and alpha_uv, and alpha_x and Log L(0.3-10 keV). The correlations between alpha_uv and alpha_x, alpha_ox and alpha_x, alpha_ox and alpha_uv, L/L_Edd and alpha_x, and L/L_Edd and alpha_ox are stronger amongst low-redshift quasars, indicating that these correlations are likely driven by the changes of SED shape with accretion state.

==> catagen.dat <==
            SDSSID          RA         DEC       Z      MI    PSFU  QUALITY  CATA  SED  TWOMASS  UVOTDET  XRTFLAG  QSOTYP  XMODEL  RED  SDSSFIT    PHIDX   PHIDXM   PHIDXP       HR  LOGFABS  LOGFUAB  LOGL2KE  ELOGL2K  LOGL031  DETX         CR      XEXP     GNH      INH     INHM     INHP  DETV      EXPV    LOGFV   ELOGFV  DETB      EXPB    LOGFB   ELOGFB  DETU      EXPU    LOGFU   ELOGFU  DETW     EXPW1   LOGFW1  ELOGFW1  DETM     EXPM2   LOGFM2  ELOGFM2  DETW     EXPW2   LOGFW2  ELOGFW2   AUV_PH  EAUV_PH  LOGLV25  ELOGLV2   AOX_PH  EAOX_PH      MBH  LOGLBOL  LOGLBOL
114502.23+595720.0  176.259317   59.955565  1.6385  -25.89  19.300        a     1    1        0        6        g     QSO       b    0        1    2.268   -0.063    0.065    0.064  -13.295  -13.266   26.834    0.019   45.096     1   1.26E-03  627300.0   0.014    0.000    0.000    0.000     1   34771.7  -16.096    0.007     1   23928.7  -15.872    0.005     1   49856.9  -15.681    0.007     1  107142.2  -15.649    0.011     1  162276.1  -15.548    0.004     1  191402.9  -15.573    0.010   -0.111    0.045   30.705    0.009   -1.486    0.008    8.560   46.848   46.366
090940.66+330347.6  137.419456   33.063239  3.7814  -28.35  22.910        a     1    1        3        6        g     QSO       b    0        1    1.902   -0.217    0.231    0.363  -13.884  -13.862   26.975    0.106   45.201     1   3.04E-04  335500.0   0.017    0.000    0.000    0.000     1   40070.9  -16.160    0.008     1   36745.0  -16.381    0.010     1   22668.6  -17.151    0.047     1   48962.6  -17.309    0.047     1   18364.1  -17.353    0.099     1   22743.6  -17.364    0.082   -1.171    0.059   31.904    0.015   -1.892    0.041    9.782   47.437   47.308
090948.90+330755.4  137.453782   33.132058  0.8755  -23.57  19.820        a     1    1        1        6        g     QSO       b    0        1    2.137   -0.070    0.072    0.091  -13.105  -13.076   26.295    0.019   44.538     1   1.87E-03  335500.0   0.017    0.000    0.000    0.000     1   40068.8  -16.222    0.009     1   37453.8  -16.113    0.006     1   56905.6  -15.898    0.007     1   95170.7  -15.745    0.011     1   42105.4  -15.615    0.006     1   56198.0  -15.634    0.011    0.304    0.123   29.843    0.020   -1.362    0.011    8.138   46.307   45.624
090911.02+330951.8  137.295940   33.164409  1.8398  -26.24  19.270        a     1    1        1        6        g     QSO       b    0        1    1.614   -0.187    0.192    0.446  -13.800  -13.785   26.174    0.073   44.412     1   3.05E-04  326000.0   0.017    0.000    0.000    0.000     1   40239.1  -16.161    0.008     1   37285.9  -16.028    0.005     1   56621.6  -15.879    0.007     1   94008.1  -15.977    0.011     1   41969.9  -16.082    0.009     1   55950.8  -16.225    0.012   -0.709    0.092   30.744    0.019   -1.754    0.029    8.553   46.453   46.191
091003.95+330836.5  137.516459   33.143490  2.1703  -26.48  19.590        a     1    1        0        6        g     QSO       b    0        1    2.079   -0.178    0.189    0.209  -13.846  -13.820   26.533    0.065   44.769     1   2.91E-04  335500.0   0.016    0.000    0.000    0.000     1   31511.0  -16.189    0.010     1   30813.0  -16.001    0.005     1   45707.2  -15.921    0.008     1   85376.0  -15.990    0.011     1   40463.4  -15.948    0.008     1   53497.7  -16.063    0.012   -0.537    0.074   30.861    0.015   -1.661    0.026    9.349   46.694   46.376
121605.23+353917.5  184.021816   35.654868  2.0702  -26.91  18.660        a     1    1        1        6        a     QSO       b    0        1    1.979   -0.213    0.220    0.221  -13.736  -13.711   26.549    0.075   44.777     1   3.56E-04  174100.0   0.018    0.000    0.000    0.000     1    4309.0  -15.868    0.015     1    4919.4  -15.703    0.009     1    9509.7  -15.514    0.008     1   26669.8  -15.666    0.012     1   32029.5  -15.643    0.006     1   40019.4  -15.548    0.011   -0.358    0.061   31.120    0.011   -1.754    0.029    9.489   47.023   46.623
121646.05+352941.5  184.191884   35.494863  2.0119  -26.29  19.500        a     1    1        1        6        g     QSO       b    0        1    1.973   -0.134    0.136    0.227  -13.267  -13.249   26.978    0.045   45.206     1   1.16E-03  174100.0   0.012    0.000    0.000    0.000     1    3577.0  -15.909    0.018     1    4186.6  -15.790    0.011     1   10460.2  -15.630    0.008     1   20736.4  -15.709    0.012     1   27996.8  -15.652    0.007     1   35872.7  -15.628    0.011   -1.241    0.213   31.164    0.038   -1.607    0.022    9.571   46.715   46.632
165004.94+313354.6  252.520624   31.565182  1.6948  -25.90  19.760        a     1    1        0        6        g     QSO       c    0        1    1.911   -0.276    0.271    0.363  -13.385  -13.287   26.734    0.127   44.960     1   8.09E-04  125900.0   0.025    0.772   -0.552    0.688     1    5313.5  -16.478    0.032     1    3885.4  -16.374    0.025     1   22108.1  -16.216    0.010     1   27686.9  -16.339    0.015     1   28985.9  -16.349    0.015     1   29413.7  -16.353    0.017   -0.416    0.075   30.268    0.016   -1.356    0.049    8.726   46.229   45.928
142214.55-002915.4  215.560636   -0.487629  1.5654  -26.08  19.100        a     1    1        0        6        g     QSO       b    0        1    1.883   -0.090    0.091    0.282  -12.837  -12.800   27.126    0.030   45.352     1   2.79E-03  122300.0   0.031    0.000    0.000    0.000     1    6992.1  -16.069    0.017     1    7427.5  -15.834    0.008     1    7405.6  -15.635    0.009     1   16102.4  -15.689    0.012     1   16110.0  -15.715    0.009     1   36620.7  -15.790    0.011   -0.175    0.079   30.702    0.016   -1.372    0.013    9.114   46.772   46.378
091021.49+330643.1  137.589558   33.111994  1.3192  -24.49  20.330        a     1    1        0        6        a     QSO       b    0        1    1.691   -0.241    0.243    0.388  -13.144  -13.128   26.544    0.083   44.775     1   1.20E-03   32720.0   0.016    0.000    0.000    0.000     1    2937.1  -16.413    0.048     1    4328.1  -16.429    0.030     1    6292.4  -16.252    0.016     1   13519.3  -16.220    0.016     1   14342.4  -16.223    0.016     1   18028.7  -16.279    0.017   -0.286    0.135   30.015    0.024   -1.332    0.033    8.669   45.878   45.691
121826.51+294846.5  184.610456   29.812872  0.0129    0.00   0.000        c     1    0        0        0        g       -       b   -1        0    2.065   -0.007    0.007    0.082  -10.584  -10.555   24.784    0.003   43.019     1   6.93E-01   99480.0   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
074625.86+254902.1  116.607785   25.817267  2.9793  -26.91  20.570        a     1    1        0        6        g      RL       c    0        1    1.216   -0.022    0.022    0.615  -11.267  -11.246   28.856    0.012   47.166     1   8.19E-02   98780.0   0.045    0.345   -0.137    0.145     1    5434.2  -16.170    0.024     1    3504.0  -16.117    0.023     1    5531.0  -16.367    0.024     1   12899.4  -16.998    0.063     1    7241.5  -17.106    0.103     1   12321.0  -17.119    0.076   -0.189    0.076   31.086    0.017   -0.856    0.008    9.729   47.628   47.520
074633.08+254201.1  116.637858   25.700328  1.9997  -25.89  19.740        a     1    1        0        6        a    BALQ       a    0        1    2.000    0.000    0.000    0.733  -14.199  -14.140   26.092    0.215   44.322     1   1.83E-04   98780.0   0.045    0.000    0.000    0.000     1    4676.0  -16.285    0.034     1    3031.6  -16.241    0.031     1    5565.8  -16.065    0.015     1   18938.6  -16.278    0.017     1   21295.2  -16.348    0.017     1   23302.8  -16.469    0.020   -0.650    0.176   30.610    0.032   -1.734    0.083    9.260   46.257   46.087
142232.38-003043.9  215.634953   -0.512218  2.6950  -26.75  20.940        a     1    1        0        6        a    BALQ       d    0        0    2.000    0.000    0.000    0.522  -13.809  -13.495   27.052    0.217   45.282     1   2.07E-04  104800.0   0.031   28.360  -17.040   33.020     1    4113.1  -16.358    0.037     1    4956.3  -16.281    0.022     1    4587.0  -16.543    0.030     1    8420.1  -16.798    0.043     1    3837.4  -16.754    0.075     1   23418.0  -16.872    0.036  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
091747.12+415849.1  139.446343   41.980307  1.1193  -25.29  19.170        a     1    1        0        6        g     QSO       b    0        1    2.338   -0.116    0.121    0.030  -13.261  -13.228   26.446    0.030   44.722     1   1.38E-03  198900.0   0.015    0.000    0.000    0.000     1   12495.6  -15.980    0.010     1   12287.4  -15.835    0.006     1   12988.2  -15.638    0.008     1   32963.7  -15.476    0.011     1    6714.6  -15.403    0.010     1   17525.3  -15.396    0.012   -0.505    0.065   30.469    0.011   -1.544    0.012    8.298   46.342   46.058
035303.18-004238.8   58.263262   -0.710790  1.8193  -26.19  19.270        a     1    1        0        6        a     QSO       b    0        1    1.869   -0.251    0.261    0.407  -13.606  -13.509   26.567    0.087   44.793     1   4.45E-04  119300.0   0.115    0.000    0.000    0.000     1    5673.6  -16.240    0.027     1    8920.7  -16.189    0.015     1   32251.6  -16.132    0.009     1   23296.2  -16.214    0.015     1     813.4  -16.250    0.079     1   28489.6  -16.223    0.015   -0.649    0.172   30.568    0.040   -1.536    0.037    8.731   46.367   46.101
100023.14+041947.6  150.096453    4.329906  0.6703  -24.77  19.000        a     1    1        2        6        g     QSO       b    1        1    2.516   -0.119    0.122  -99.900  -12.793  -12.737   26.349    0.026   44.669     1   4.66E-03   85150.0   0.022    0.000    0.000    0.000     1   10815.7  -15.800    0.008     1   10223.8  -15.720    0.006     1   11212.8  -15.688    0.008     1   27696.8  -15.680    0.011     1    8050.2  -15.611    0.011     1   14676.9  -15.599    0.012   -1.286    0.113   30.008    0.021   -1.404    0.013    8.114   45.656   45.636
035245.62-003728.1   58.190094   -0.624486  1.3457  -24.32  20.590        c     1    0        0        0        a     QSO       b    1        1    1.996   -0.292    0.321    0.390  -13.602  -13.489   26.318    0.087   44.547     1   4.59E-04   99910.0   0.111    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
020654.37+001922.9   31.726582    0.323046  1.6842  -25.07  20.650        a     1    1        0        6        a     QSO       b    0        1    4.305   -0.692    0.914  -99.900  -13.927  -13.788   26.257    0.261   45.479     1   2.29E-04   93040.0   0.023    0.000    0.000    0.000     1    4269.7  -16.585    0.056     1    4252.8  -16.390    0.027     1   19356.1  -16.275    0.011     1   14250.3  -16.323    0.018     1   23345.6  -16.370    0.016     1   11092.2  -16.694    0.036   -0.590    0.105   30.260    0.023   -1.537    0.101    8.566   46.538   46.344
154929.43+023701.1  237.372661    2.616977  0.4144  -24.76  17.020        a     1    1        3        6        g      RL       b    0        1    1.719   -0.024    0.024    0.422  -11.496  -11.441   27.075    0.009   45.305     1   6.34E-02   62010.0   0.069    0.000    0.000    0.000     1     870.4  -15.382    0.017     1     870.5  -15.205    0.011     1    5622.5  -15.161    0.009     1   15752.9  -15.120    0.012     1   19743.6  -15.019    0.006     1   18830.7  -14.898    0.011   -0.741    0.079   29.948    0.015   -1.103    0.007    8.537   45.688   45.826
020646.97+001800.7   31.695720    0.300200  1.6787  -26.47  18.680        a     1    1        2        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.479  -13.446   26.599    0.139   44.829     1   9.06E-04   20540.0   0.023    0.000    0.000    0.000     1    1127.5  -16.111    0.044     1    1127.6  -15.856    0.021     1   15138.5  -15.687    0.008     1    8444.3  -15.706    0.014     1   22845.0  -15.677    0.008     1    8896.2  -15.652    0.015   -0.185    0.057   30.721    0.011   -1.582    0.054    8.981   46.755   46.301
154908.11+023042.7  237.283825    2.511884  2.0762  -26.09  19.670        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.278  -13.708  -13.627   26.645    0.143   44.875     1   3.18E-04   42190.0   0.069    0.000    0.000    0.000     1     262.6  -15.964    0.092     1     424.2  -16.251    0.094     1    2262.2  -16.114    0.026     1    9931.4  -16.550    0.027     1   15031.8  -16.990    0.055     1   13780.1  -16.948    0.054    0.286    1.000   30.597    0.140   -1.517    0.077    9.499   46.198   46.274
101343.47+430323.6  153.431147   43.056567  1.9497  -26.27  19.710        a     1    0        1        4        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.911  -13.890   26.315  -99.900   44.545     0   3.23E-04   76010.1   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    9675.3  -15.928    0.011     1    4292.1  -16.190    0.024     1   18832.0  -16.377    0.018     1   20490.8  -16.302    0.017  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
035329.87-004327.2   58.374479   -0.724233  3.6774  -28.21  22.790        a     1    1        1        5        a     QSO       a    0        1    2.000    0.000    0.000    0.593  -13.950  -13.832   27.039    0.164   45.269     1   1.70E-04  119300.0   0.118    0.000    0.000    0.000     1    2536.6  -16.445    0.060     1    5180.9  -16.564    0.036     1    6332.2  -17.169    0.093     1    6162.0  -17.384    0.168    -1       0.0  -99.900  -99.900     1   16966.8  -17.292    0.102   -0.665    0.024   31.879    0.007   -1.858    0.063   10.332   47.618   47.328
020753.87+002302.3   31.974473    0.383997  1.1103  -23.98  20.320        a     1    1        0        6        a     QSO       b    0        1    1.156   -0.256    0.252    0.494  -13.306  -13.297   25.935    0.101   44.261     1   5.88E-04   93040.0   0.024    0.000    0.000    0.000     1    4131.9  -16.829    0.094     1    4445.3  -16.845    0.068     1   23805.7  -16.693    0.018     1   10126.7  -16.657    0.030     1    3656.3  -16.702    0.066     1    1324.1  -17.125    0.229   -0.624    0.162   29.406    0.028   -1.332    0.040    8.357   45.045   45.057
131220.50+615700.6  198.085427   61.950186  1.7406  -25.04  20.270        a     1    1        0        5        a     QSO       b    0        1    1.997   -0.232    0.240    0.233  -13.345  -13.319   26.764    0.075   44.994     1   9.85E-04   53640.0   0.018    0.000    0.000    0.000     1     195.4  -16.659    0.248    -1       0.0  -99.900  -99.900     1    9629.6  -16.221    0.013     1   36825.9  -16.291    0.013     1    2164.4  -16.301    0.046     1    2476.9  -16.362    0.044   -0.094    0.120   30.154    0.021   -1.301    0.030    8.863   46.148   45.904
091646.42+420006.4  139.193433   42.001805  1.2679  -26.00  18.630        a     1    0        0        6        w     QSO       -    0        0  -99.900  -99.900  -99.900  -99.900  -14.200  -14.177   25.567  -99.900   43.797     0   1.55E-04  110580.1   0.015    0.000    0.000    0.000     1    5357.4  -15.882    0.013     1    5016.1  -15.686    0.008     1    5375.9  -15.519    0.009     1   21557.3  -15.435    0.012     1    8028.5  -15.384    0.010     1   11219.0  -15.538    0.014  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
155007.07+023607.6  237.529461    2.602138  2.3737  -25.94  20.750        a     1    1        0        6        a      RL       d    0        1    2.000    0.000    0.000    0.571  -13.080  -12.699   27.715    0.116   45.945     1   1.03E-03   47950.0   0.069   40.670  -13.230   16.980     1     359.8  -16.344    0.167     1     478.6  -16.237    0.083     1    2942.1  -16.488    0.038     1   10168.4  -16.777    0.040     1    4428.9  -16.977    0.108     1    7904.4  -17.193    0.111   -1.004    0.141   30.813    0.031   -1.189    0.046    8.271   46.565   46.581
144339.98+122926.2  220.916589   12.490628  1.9808  -26.39  19.180        a     1    1        0        5        g     QSO       b    0        1    2.074   -0.160    0.165    0.143  -13.189  -13.163   27.088    0.056   45.323     1   1.28E-03   74600.0   0.016    0.000    0.000    0.000     1     393.5  -15.955    0.055    -1       0.0  -99.900  -99.900     1     755.2  -15.710    0.021     1   13455.7  -15.931    0.014     1   13977.7  -16.278    0.018     1   16426.3  -16.510    0.024   -0.754    0.056   31.067    0.007   -1.527    0.022    9.011   46.814   46.610
133109.92+420906.0  202.791365   42.151682  1.7575  -26.39  19.250        a     1    1        1        5        g    BALQ       c    0        0    1.733   -0.192    0.230    0.477  -13.373  -13.302   26.676    0.095   44.905     1   7.37E-04  190000.0   0.010    0.878   -0.464    0.579     1   91865.9  -15.978    0.005    -1       0.0  -99.900  -99.900     1    9650.6  -15.665    0.010     1    8371.9  -15.842    0.015     1   10116.2  -15.916    0.014     1    8817.4  -16.051    0.019  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
133128.80+420943.1  202.870015   42.161975  0.9375  -24.28  19.160        a     1    1        0        5        g      RL       b    0        1    2.180   -0.210    0.221    0.162  -13.667  -13.648   25.805    0.054   44.053     1   5.33E-04  190000.0   0.010    0.000    0.000    0.000     1  123168.8  -16.038    0.005    -1       0.0  -99.900  -99.900     1   11378.2  -15.593    0.009     1   11016.3  -15.433    0.013     1   11887.3  -15.286    0.008     1   11474.1  -15.240    0.013    0.099    0.096   30.252    0.017   -1.707    0.022    8.175   46.461   45.846
001746.50-093546.1    4.443789   -9.596154  0.5790  -23.38  19.250        a     1    1        3        3        a     QSO       b    0        1    2.240   -0.220    0.238    0.114  -13.027  -12.964   25.964    0.062   44.221     1   2.27E-03   29020.0   0.035    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8971.0  -15.738    0.014     1   11533.3  -15.612    0.009     1    9943.2  -15.534    0.013   -0.291    0.060   29.535    0.013   -1.370    0.024    7.926   45.578   45.240
091031.88+330555.0  137.632865   33.098612  1.9024  -26.16  19.770        b     1    0        0        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.016  -99.900  -99.900  -99.900     1     159.1  -16.586    0.296     1     207.3  -16.203    0.087     1     362.7  -16.046    0.046     1     881.4  -16.111    0.044     1    2339.3  -16.120    0.035     1    1767.0  -16.109    0.038   -0.983    0.368   30.671    0.065  -99.900  -99.900  -99.900  -99.900  -99.900
091033.43+453418.3  137.639293   45.571773  2.7950  -27.47  19.430        a     1    1        0        6        a     QSO       b    0        1    2.004   -0.300    0.317    0.412  -13.845  -13.824   26.763    0.125   44.993     1   2.50E-04  132100.0   0.014    0.000    0.000    0.000     1   12265.7  -16.124    0.013     1     719.4  -15.947    0.031     1    1167.3  -16.138    0.031     1    5026.4  -16.916    0.062     1    7553.2  -17.139    0.094     1    9346.8  -16.893    0.051   -0.634    0.021   31.171    0.005   -1.692    0.048   10.006   46.936   46.661
162901.30+400759.9  247.255455   40.133307  0.2720  -22.83  17.930        a     1    1        3        6        g      RL       b    0        1    2.359   -0.032    0.032  -99.900  -11.621  -11.598   26.522    0.010   44.803     1   7.01E-02   44280.0   0.010    0.000    0.000    0.000     1    2687.1  -15.642    0.012     1    2269.2  -15.487    0.008     1    8842.9  -15.338    0.009     1    7329.5  -15.180    0.012     1   10973.3  -15.004    0.007     1    9566.4  -14.922    0.011   -0.337    0.107   29.441    0.018   -1.120    0.008    7.696   45.673   45.417
145353.56+032450.8  223.473177    3.414129  2.4045  -26.65  19.720        a     1    1        0        4        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.519  -13.470   26.965    0.128   45.186     1   5.69E-04   23930.0   0.036    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6851.0  -16.049    0.015     1    1270.0  -16.716    0.101     1   11497.9  -17.200    0.096     1    4623.8  -16.899    0.085   -0.415    0.001   31.041    0.000   -1.564    0.049    9.371   46.948   46.598
011124.42+002647.0   17.851751    0.446414  1.0029  -25.45  18.520        a     1    1        1        3        a     QSO       a    0        1    2.000    0.000    0.000    0.231  -13.133  -13.093   26.402    0.105   44.629     1   1.64E-03   13300.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8701.2  -15.373    0.012     1    9999.1  -15.248    0.007     1    5310.4  -15.272    0.013   -0.285    0.061   30.365    0.012   -1.521    0.041    8.430   46.338   45.957
011119.81+002652.0   17.832575    0.447805  1.7475  -26.09  19.240        a     1    1        1        3        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.129  -13.089   27.005    0.098   45.229     1   1.69E-03   13300.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8701.2  -15.967    0.017     1   10286.3  -16.110    0.018     1    4867.9  -16.411    0.041   -0.234    0.088   30.724    0.013   -1.427    0.038    8.528   46.754   46.370
011056.90+001912.0   17.737112    0.320026  0.8056  -24.90  18.650        a     1    0        2        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.461  -12.421   26.837  -99.900   45.067     0   1.29E-03   12028.4   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8176.9  -15.479    0.013     1   10286.3  -15.324    0.008     1    5845.4  -15.363    0.013   -0.412    0.016   30.149    0.003   -1.271  -99.900  -99.900  -99.900  -99.900
075113.05+312037.9  117.804403   31.343870  3.7607  -27.29  23.080        a     1    1        1        5        a      RL       a    0        1    2.000    0.000    0.000    0.290  -13.596  -13.538   27.356    0.108   45.586     1   4.72E-04   47820.0   0.044    0.000    0.000    0.000     1     596.3  -16.397    0.106     1     411.5  -17.142    0.460     1     367.6  -16.937    0.245     1     701.5  -17.234    0.323    -1       0.0  -99.900  -99.900     1    1325.7  -16.935    0.157   -1.775    0.178   31.976    0.042   -1.773    0.045    0.000   47.414   47.393
115711.10+553445.8  179.296253   55.579413  1.7148  -26.16  19.100        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.329  -12.312   27.760  -99.900   45.980     0   5.95E-03     994.9   0.010    0.000    0.000    0.000     1      98.0  -15.918    0.090     1      98.0  -15.871    0.061     1    2573.7  -15.674    0.012     1    5152.3  -15.702    0.015     1    7681.9  -15.696    0.012     1    9449.7  -15.697    0.014   -0.259    0.145   30.778    0.032   -1.160  -99.900  -99.900  -99.900  -99.900
082057.88+315400.8  125.241171   31.900227  1.0670  -24.80  19.120        a     1    1        0        6        g     QSO       b    0        1    1.898   -0.061    0.062    0.238  -12.553  -12.513   27.018    0.018   45.244     1   5.91E-03  135800.0   0.034    0.000    0.000    0.000     1   12171.6  -16.100    0.014     1    7298.7  -15.991    0.011     1    6479.3  -15.727    0.011     1    7531.1  -15.581    0.014     1    7088.6  -15.468    0.011     1    7581.8  -15.536    0.015    0.040    0.102   30.196    0.017   -1.220    0.010    8.657   46.496   46.024
121426.52+140258.9  183.610521   14.049697  1.2791  -25.35  19.370        a     1    1        2        6        g      RL       b    0        1    1.586   -0.121    0.122    0.371  -12.426  -12.404   27.189    0.037   45.431     1   5.93E-03   35980.0   0.027    0.000    0.000    0.000     1    2873.1  -16.213    0.033     1    3106.5  -16.173    0.022     1    3218.8  -15.949    0.014     1    6386.9  -16.021    0.017     1    5836.2  -16.088    0.022     1   12138.6  -16.430    0.024   -0.827    0.150   30.329    0.027   -1.205    0.018    8.690   45.961   46.071
131241.88+631546.6  198.174515   63.262969  1.7801  -26.22  18.980        a     1    1        0        6        a     QSO       b    0        1    2.426   -0.251    0.262    0.034  -13.236  -13.201   27.030    0.077   45.326     1   1.33E-03   35150.0   0.015    0.000    0.000    0.000     1    3326.1  -16.070    0.021     1    2315.4  -15.869    0.014     1    2850.6  -15.691    0.012     1   13799.9  -15.829    0.013     1    4041.0  -15.883    0.020     1    3811.9  -15.945    0.023   -0.198    0.070   30.765    0.016   -1.433    0.030    8.980   46.693   46.467
133207.83+420537.3  203.032653   42.093709  3.1060  -26.57  21.470        a     1    1        0        3        a     QSO       b    0        1    1.307   -0.328    0.350    0.407  -13.820  -13.815   26.398    0.157   44.686     1   2.16E-04  190000.0   0.009    0.000    0.000    0.000     1  108179.4  -16.504    0.011    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      96.1  -17.425    1.372    -1       0.0  -99.900  -99.900     1      98.2  -17.479    1.915   -0.048    0.262   30.782    0.063   -1.683    0.065    9.469   46.852   46.310
075203.87+311322.9  118.016132   31.223043  0.8978  -24.44  19.170        a     1    1        0        3        a     QSO       b    0        1    1.812   -0.244    0.251    0.418  -13.159  -13.115   26.210    0.076   44.436     1   1.24E-03   36610.0   0.043    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2019.6  -15.888    0.023     1     835.5  -15.689    0.036     1    4817.5  -15.788    0.019   -0.332    0.099   29.848    0.019   -1.396    0.030    8.454   45.849   45.482
123651.28+453334.5  189.213682   45.559590  2.5600  -28.38  19.000        a     1    1        3        6        a    BALQ       b    0        0    1.853   -0.309    0.332    0.333  -13.398  -13.382   27.035    0.118   45.260     1   7.59E-04   46670.0   0.013    0.000    0.000    0.000     1    1798.4  -15.734    0.016     1    1883.8  -15.489    0.009     1    1883.8  -15.836    0.015     1    3872.3  -16.334    0.029     1    4869.5  -16.571    0.046     1    7534.3  -16.560    0.034  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
113749.11+404913.5  174.454639   40.820430  1.1886  -24.24  20.310        a     1    1        1        6        a     QSO       b    0        1    1.795   -0.226    0.233    0.275  -13.279  -13.259   26.350    0.069   44.576     1   1.13E-03   48630.0   0.018    0.000    0.000    0.000     1   13242.1  -16.574    0.029     1    4740.5  -16.433    0.028     1   10091.6  -16.299    0.014     1    1241.1  -16.206    0.042     1     999.5  -16.256    0.065     1   18113.5  -16.366    0.019    0.113    0.110   29.825    0.018   -1.334    0.027    8.639   46.112   45.558
134850.23+262504.2  207.209309   26.417852  2.9149  -27.17  21.410        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.541  -12.523   28.110  -99.900   46.340     0   4.56E-03    2052.3   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1   14918.5  -17.218    0.081    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.886    0.054   31.237    0.012   -1.200  -99.900  -99.900  -99.900  -99.900
113805.22+404728.7  174.521780   40.791309  0.7601  -22.50  20.640        a     1    1        1        6        g     QSO       b    0        1    2.005   -0.189    0.199    0.284  -13.043  -13.016   26.180    0.052   44.410     1   2.28E-03   48630.0   0.018    0.000    0.000    0.000     1   11221.4  -16.832    0.057     1    3982.5  -16.717    0.059     1    9280.4  -16.735    0.032     1    1241.1  -16.449    0.061     1     999.5  -16.300    0.070     1   17028.0  -16.373    0.020    0.092    0.154   28.953    0.028   -1.064    0.023    7.632   44.750   44.980
020710.48+001017.9   31.793669    0.171648  0.9202  -24.97  18.500        a     1    1        1        5        a     QSO       b    0        1    2.019   -0.334    0.360    0.176  -13.225  -13.191   26.213    0.096   44.444     1   1.18E-03   23150.0   0.023    0.000    0.000    0.000     1     633.4  -15.864    0.037     1     633.4  -15.735    0.024     1     791.2  -15.515    0.018     1    1267.2  -15.390    0.021     1     131.5  -15.287    0.055    -1       0.0  -99.900  -99.900   -0.157    0.089   30.357    0.015   -1.590    0.037    8.331   46.412   45.938
122934.72+015658.1  187.394706    1.949476  1.9213  -26.76  18.530        a     1    1        1        6        a     QSO       b    0        1    2.179   -0.428    0.439    0.111  -13.407  -13.376   26.878    0.119   45.126     1   8.34E-04   35650.0   0.017    0.000    0.000    0.000     1    1420.8  -16.163    0.061     1    1510.9  -15.955    0.026     1    1562.2  -15.757    0.018     1    3336.0  -16.039    0.024     1    5098.1  -16.258    0.031     1    7419.9  -16.217    0.024   -0.431    0.068   30.776    0.012   -1.496    0.046    8.970   46.692   46.379
100532.56+004155.9  151.385668    0.698875  1.7143  -25.61  20.490        a     1    0        0        2        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.120  -13.082   26.986  -99.900   45.215     0   1.36E-03   15099.0   0.026    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6151.4  -16.463    0.037     1    9202.5  -16.562    0.036   -1.258    0.222   30.578    0.034   -1.379  -99.900  -99.900  -99.900  -99.900
101652.97+433607.5  154.220714   43.602095  1.2754  -24.89  19.610        a     1    1        0        6        a     QSO       b    0        1    2.219   -0.199    0.207    0.093  -13.236  -13.211   26.593    0.057   44.847     1   1.41E-03   46520.0   0.013    0.000    0.000    0.000     1   34412.8  -16.271    0.010     1   39411.2  -16.126    0.006     1    3999.5  -15.973    0.015     1    6706.6  -15.909    0.017     1    2799.1  -15.929    0.027     1    6680.9  -16.183    0.024   -0.069    0.104   30.235    0.018   -1.398    0.023    8.662   46.423   45.947
090906.79+414930.1  137.278312   41.825044  0.8766  -23.33  20.570        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.172  -13.154   26.195  -99.900   44.424     0   6.48E-04   20127.7   0.012    0.000    0.000    0.000     1    2268.3  -16.805    0.120    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8054.1  -16.567    0.029     1    8215.4  -16.426    0.029    -1       0.0  -99.900  -99.900   -0.603    0.125   29.252    0.023   -1.173  -99.900  -99.900  -99.900  -99.900
090835.85+415046.3  137.149398   41.846202  0.7337  -24.19  19.300        a     1    1        2        3        g      RL       b    0        1    1.693   -0.075    0.076    0.318  -12.059  -12.047   27.036    0.026   45.268     1   1.82E-02   20840.0   0.012    0.000    0.000    0.000     1    2268.3  -15.938    0.022    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8054.1  -15.475    0.013     1    7469.3  -15.249    0.010    -1       0.0  -99.900  -99.900   -0.229    0.086   30.044    0.017   -1.154    0.012    8.093   46.169   45.897
130838.16-004338.2  197.159025   -0.727305  1.3122  -25.67  19.320        a     1    0        0        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.676  -13.654   26.130  -99.900   44.360     0   4.54E-04   22203.7   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5028.7  -15.948    0.016     1   13053.9  -15.897    0.014     1    3047.3  -16.005    0.030     1    3184.4  -15.914    0.028   -0.686    0.080   30.410    0.015   -1.640  -99.900  -99.900  -99.900  -99.900
130846.76-005047.0  197.194840   -0.846394  2.0929  -26.66  18.870        a     1    1        0        4        a     QSO       b    0        1    2.703   -0.360    0.399  -99.900  -13.225  -13.176   27.300    0.121   45.679     1   1.56E-03   21500.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4076.7  -15.721    0.014     1   13053.9  -16.273    0.020     1    3047.3  -17.469    0.356     1    3142.0  -17.133    0.214   -0.489    0.116   30.966    0.017   -1.407    0.047    8.991   46.928   46.701
170100.62+641209.0  255.252592   64.202512  2.7356  -30.24  16.680        a     1    1        3        6        g     QSO       c    0        1    2.239   -0.236    0.223    0.269  -12.871  -12.721   27.951    0.114   46.209     1   2.74E-03   48140.0   0.023    1.806   -1.295    1.233     1    2258.6  -14.851    0.005     1    2488.5  -14.712    0.004     1    5464.2  -14.801    0.008     1    5175.2  -15.192    0.012     1   21524.8  -15.245    0.006     1    9782.0  -15.138    0.012   -0.287    0.053   32.395    0.011   -1.706    0.044   10.341   48.365   47.938
001927.87+003359.9    4.866150    0.566652  1.6234  -26.08  19.830        a     1    0        1        3        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.114  -13.074   26.936  -99.900   45.165     0   1.50E-03   12381.5   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5174.3  -16.069    0.022     1    5640.6  -15.996    0.021     1    5001.3  -16.021    0.023  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
001927.17+003539.0    4.863219    0.594189  1.2889  -25.52  19.530        a     1    1        0        3        a     QSO       a    0        1    2.000    0.000    0.000    0.238  -13.221  -13.180   26.588    0.114   44.811     1   1.36E-03   12910.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5174.3  -15.766    0.016     1    5640.6  -15.761    0.016     1    5001.3  -15.757    0.018   -0.673    0.089   30.472    0.013   -1.491    0.044    8.956   46.256   46.033
001957.60+003936.2    4.990034    0.660080  0.9945  -24.38  19.870        a     1    1        2        3        a     QSO       a    0        1    2.000    0.000    0.000    0.290  -13.052  -13.012   26.472    0.092   44.701     1   1.98E-03   12910.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5174.3  -15.899    0.018     1    5640.6  -15.787    0.016     1    5001.3  -15.776    0.018   -0.513    0.074   29.959    0.014   -1.338    0.036    8.018   45.872   45.630
001954.60+004114.1    4.977512    0.687273  1.9081  -25.71  19.900        a     1    0        1        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.234  -13.194   26.988  -99.900   45.218     0   1.39E-03   11777.1   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4944.2  -16.565    0.047     1    2710.7  -17.001    0.147     1    2089.1  -16.896    0.141   -0.959    0.297   30.652    0.058   -1.406  -99.900  -99.900  -99.900  -99.900
074601.74+255635.4  116.507273   25.943194  0.6817  -25.04  18.020        a     1    1        3        6        a     QSO       b    0        1    2.621   -0.189    0.195  -99.900  -12.907  -12.795   26.303    0.051   44.654     1   3.14E-03   28480.0   0.044    0.000    0.000    0.000     1     310.7  -15.644    0.041     1     310.6  -15.571    0.029     1     310.6  -15.347    0.021     1    2923.6  -15.198    0.017     1     721.7  -15.026    0.019     1    1569.4  -15.043    0.017   -0.327    0.070   30.289    0.013   -1.530    0.020    8.289   46.310   45.945
082238.78+224318.9  125.661588   22.721932  1.6203  -26.20  19.110        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.344  -12.289   27.719  -99.900   45.948     0   3.07E-03    4806.4   0.041    0.000    0.000    0.000     1     663.1  -16.197    0.074     1     460.3  -16.011    0.045     1     861.1  -15.793    0.022     1    4934.6  -15.944    0.018     1    3151.1  -15.959    0.025     1    3767.6  -16.118    0.027   -0.383    0.063   30.631    0.013   -1.118  -99.900  -99.900  -99.900  -99.900
101330.09+061208.2  153.375382    6.202302  1.9156  -27.17  18.340        a     1    1        2        6        a     QSO       d    0        1    2.000    0.000    0.000    0.409  -13.025  -12.888   27.298    0.098   45.528     1   2.08E-03   15560.0   0.020    1.604   -0.786    1.166     1     620.3  -16.032    0.053     1     804.1  -15.785    0.023     1     403.1  -15.561    0.023     1    4823.9  -15.875    0.019     1    5804.8  -16.247    0.029     1    4686.9  -16.453    0.048   -0.529    0.056   30.979    0.009   -1.413    0.038    8.828   46.862   46.598
102738.53+605016.5  156.910563   60.837925  0.3315  -23.73  17.760        a     1    1        3        6        g      RL       b    0        1    1.993   -0.094    0.096    0.132  -12.173  -12.163   26.168    0.031   44.398     1   1.44E-02   23560.0   0.007    0.000    0.000    0.000     1    2067.1  -15.508    0.012     1    1585.2  -15.362    0.009     1    1657.4  -15.263    0.010     1    3316.5  -15.183    0.013     1    5117.3  -15.022    0.008     1    7059.7  -14.984    0.012   -0.882    0.067   29.688    0.013   -1.351    0.013    0.000   45.438   45.314
093811.33+023938.3  144.547249    2.660644  0.4757  -23.48  19.020        a     1    1        3        3        g     QSO       b    0        1    2.126   -0.162    0.164    0.071  -12.558  -12.511   26.201    0.047   44.442     1   6.38E-03   18820.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4944.0  -15.480    0.014     1    5478.6  -15.311    0.011     1    2477.9  -15.230    0.018   -0.739    0.077   29.744    0.016   -1.360    0.019    8.253   45.546   45.391
172206.03+565451.6  260.525128   56.914341  0.4253  -23.66  18.660        a     1    1        2        6        g      RL       b    0        1    2.437   -0.089    0.091  -99.900  -12.008  -11.955   26.628    0.024   44.927     1   2.36E-02   21440.0   0.022    0.000    0.000    0.000     1    1755.1  -15.781    0.017     1    1755.8  -15.663    0.012     1    1751.5  -15.572    0.012     1    3514.5  -15.453    0.014     1    4742.6  -15.313    0.010     1    7030.3  -15.215    0.012   -0.825    0.051   29.657    0.010   -1.162    0.010    7.501   45.585   45.552
171005.52+644842.9  257.523007   64.811937  1.0079  -25.93  18.000        a     1    1        3        6        a     QSO       b    0        1    3.104   -0.360    0.444  -99.900  -13.265  -13.168   26.351    0.093   44.893     1   1.65E-03   21530.0   0.025    0.000    0.000    0.000     1    1757.4  -15.650    0.014     1    1757.4  -15.532    0.011     1    1754.6  -15.350    0.011     1    3519.3  -15.297    0.013     1    4687.2  -15.211    0.009     1    7064.4  -15.280    0.012   -0.442    0.118   30.626    0.020   -1.641    0.036    8.458   46.592   46.281
101727.52+432904.7  154.364704   43.484666  1.1735  -24.02  20.250        a     1    1        0        6        a      RL       b    0        1    1.548   -0.207    0.208    0.441  -12.793  -12.783   26.709    0.071   44.955     1   2.78E-03   21190.0   0.013    0.000    0.000    0.000     1   26312.3  -16.508    0.018     1   24775.4  -16.340    0.010     1    3522.5  -16.063    0.017     1    4498.8  -15.935    0.019     1    1799.5  -15.919    0.034     1    4498.9  -15.887    0.022   -0.076    0.123   29.996    0.020   -1.262    0.028    8.322   46.163   45.749
101419.31+385037.9  153.580467   38.843881  1.5074  -26.34  18.890        a     1    1        1        3        a     QSO       b    0        1    1.687   -0.433    0.454    0.254  -13.248  -13.235   26.568    0.140   44.800     1   1.37E-03   24880.0   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    9564.5  -15.636    0.010    -1       0.0  -99.900  -99.900     1   10531.7  -15.597    0.011     1    4169.4  -15.591    0.019   -0.433    0.071   30.763    0.014   -1.610    0.054    8.601   46.637   46.280
103059.09+310255.8  157.746233   31.048836  0.1781  -23.38  16.620        a     1    1        3        6        g      RL       b    0        1    1.948   -0.025    0.025    0.159  -11.160  -11.135   26.583    0.009   44.810     1   1.70E-01   22620.0   0.018    0.000    0.000    0.000     1    2705.5  -15.054    0.006     1    2705.5  -14.900    0.005     1    2705.7  -14.649    0.008     1    5409.2  -14.586    0.011     1    6564.8  -14.451    0.006     1    9047.9  -14.264    0.011    0.095    0.196   29.645    0.036   -1.175    0.014    8.480   45.831   45.530
101420.00+384835.1  153.583334   38.809767  0.5479  -24.59  17.730        a     1    1        3        3        a     QSO       b    0        0    1.860   -0.161    0.159    0.172  -12.742  -12.726   26.101    0.054   44.327     1   3.55E-03   24880.0   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    9564.5  -15.074    0.010    -1       0.0  -99.900  -99.900     1    7691.2  -14.721    0.008     1    4169.4  -14.631    0.016  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
112420.21+141429.9  171.084220   14.241661  0.9744  -25.00  18.420        a     1    1        3        6        g     QSO       b    0        1    1.966   -0.180    0.180    0.187  -12.967  -12.934   26.519    0.040   44.747     1   2.14E-03   77780.0   0.023    0.000    0.000    0.000     1   14528.5  -16.088    0.016     1   12578.0  -15.984    0.011     1    6818.9  -15.732    0.011     1    6297.4  -15.574    0.014     1    8217.3  -15.463    0.010     1    8731.2  -15.494    0.013    0.145    0.087   30.125    0.014   -1.384    0.016    8.434   46.420   45.846
100028.03+043525.7  150.116826    4.590477  1.7377  -26.33  19.390        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.199  -13.166   26.916    0.156   45.146     1   1.30E-03    6730.1   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
020626.45-002625.6   31.610227   -0.440446  1.7205  -25.81  19.430        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.505  -13.469   26.608    0.141   44.832     1   4.80E-04   20870.0   0.025    0.000    0.000    0.000     1     331.4  -16.232    0.104     1      14.2  -16.033    0.374     1     244.4  -16.033    0.071     1    8154.3  -16.261    0.022     1     841.8  -16.627    0.130     1    4805.8  -16.893    0.084   -0.106    0.258   30.430    0.057   -1.467    0.058    8.649   46.184   46.072
020610.68-001857.6   31.544505   -0.316023  2.2362  -25.93  20.150        a     1    1        0        6        a    BALQ       a    0        0    2.000    0.000    0.000    0.185  -13.354  -13.319   27.031    0.112   45.261     1   1.00E-03   20870.0   0.024    0.000    0.000    0.000     1     494.3  -16.261    0.114     1     383.4  -16.179    0.094     1     642.0  -16.410    0.091     1    7396.2  -16.958    0.075     1     787.7  -16.807    0.189     1    4872.6  -17.100    0.125  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
100623.58+004141.0  151.598263    0.694749  1.9186  -26.48  19.100        a     1    1        0        2        a      RL       a    0        1    2.000    0.000    0.000    0.294  -13.106  -13.068   27.125    0.115   45.349     1   1.40E-03   10480.0   0.027    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2735.8  -16.597    0.068     1    3392.0  -17.014    0.124   -0.515    0.078   30.899    0.010   -1.449    0.044    8.783   46.777   46.499
101311.74+061805.5  153.298925    6.301550  0.7634  -23.29  20.230        a     1    1        0        5        g      RL       b    0        1    1.750   -0.168    0.173    0.207  -12.450  -12.430   26.710    0.050   44.938     1   6.97E-03   15560.0   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     804.1  -16.375    0.066     1     403.1  -16.321    0.069     1    4224.8  -15.971    0.021     1    5075.1  -15.719    0.016     1    4333.6  -15.807    0.020   -0.040    0.111   29.502    0.021   -1.072    0.021    7.882   45.804   45.483
164248.84+380955.1  250.703519   38.165313  1.9021  -26.28  19.150        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.005  -10.982   29.197  -99.900   47.427     0   5.48E-03    1718.5   0.015    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4215.4  -16.015    0.020     1    3844.7  -16.267    0.035     1    3318.3  -16.494    0.046   -0.481    0.056   30.870    0.009   -0.642  -99.900  -99.900  -99.900  -99.900
164149.45+381745.3  250.456060   38.295934  1.9330  -26.39  19.400        a     1    1        0        3        a     QSO       b    0        1    1.820   -0.305    0.311    0.200  -12.887  -12.870   27.245    0.103   45.471     1   2.48E-03   12750.0   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4215.4  -16.087    0.022     1    4644.7  -16.042    0.023     1    4733.2  -16.145    0.026   -0.644    0.102   30.817    0.014   -1.371    0.040    9.310   46.646   46.435
093323.58+101025.6  143.348291   10.173804  3.5792  -27.00  25.390        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.495  -13.451   27.390  -99.900   45.620     0   7.14E-04   13100.8   0.031    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1658.7  -17.342    0.344     1    4231.6  -17.226    0.182    -1       0.0  -99.900  -99.900   -0.055    0.447   31.088    0.087   -1.420  -99.900  -99.900  -99.900  -99.900
014238.91+144255.1   25.662156   14.715329  0.6455  -23.38  19.600        a     1    1        0        2        a     QSO       a    0        1    2.000    0.000    0.000    0.333  -13.144  -13.084   25.938    0.107   44.168     1   1.38E-03   13450.0   0.046    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4995.7  -15.814    0.019     1    8343.9  -15.743    0.016   -0.254    0.075   29.457    0.016   -1.350    0.042    8.401   45.514   45.149
014237.48+144117.8   25.656200   14.688303  0.3891  -22.97  20.540        a     1    0        0        2        w       -       -   -1        0  -99.900  -99.900  -99.900  -99.900  -12.848  -12.788   25.710  -99.900   43.940     0   1.01E-03   12168.3   0.046    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4995.7  -16.478    0.043     1    8343.9  -16.394    0.030  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
014240.88+143840.0   25.670347   14.644458  1.8751  -26.17  19.380        a     1    1        0        2        a    BALQ       a    0        1    2.000    0.000    0.000    0.294  -13.351  -13.291   26.868    0.135   45.102     1   9.06E-04   13450.0   0.046    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4995.7  -16.051    0.024     1    8343.9  -15.991    0.020   -0.446    0.062   30.761    0.010   -1.494    0.052    8.914   46.658   46.345
101244.38+355347.8  153.184919   35.896613  1.0258  -25.54  18.790        a     1    1        2        6        a      RL       a    0        1    2.000    0.000    0.000    0.500  -13.408  -13.392   26.124    0.117   44.354     1   6.72E-04   24110.0   0.010    0.000    0.000    0.000     1    1598.9  -15.785    0.021     1    1685.4  -15.635    0.012     1    1683.4  -15.515    0.012     1    3408.9  -15.500    0.014     1    3591.9  -15.404    0.013     1    6260.1  -15.494    0.014   -0.795    0.147   30.554    0.024   -1.700    0.046    8.212   46.248   46.026
101303.17+355123.7  153.263250   35.856598  0.0789  -22.82  15.350        a     1    1        3        6        g     QSO       b    0        1    2.420   -0.028    0.029  -99.900  -11.160  -11.136   25.770    0.010   44.065     1   2.09E-01   24110.0   0.010    0.000    0.000    0.000     1    1598.9  -14.619    0.005     1    1685.4  -14.507    0.004     1    1683.4  -14.266    0.008     1    3408.9  -14.179    0.011     1    3591.9  -14.069    0.006     1    6260.1  -13.941    0.011   -0.253    0.161   29.298    0.030   -1.354    0.012    7.530   45.421   45.050
101412.80+430017.2  153.553338   43.004793  2.1032  -25.36  20.180        a     1    1        0        3        a     QSO       b    0        1    2.314   -0.403    0.453    0.053  -13.483  -13.453   26.945    0.128   45.216     1   7.53E-04   34210.0   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     716.6  -16.456    0.063    -1       0.0  -99.900  -99.900     1     965.3  -17.704    0.873     1    2635.8  -17.564    0.362   -0.301    0.075   30.442    0.011   -1.342    0.049    8.799   46.492   46.179
081835.23+422535.2  124.646796   42.426463  0.7664  -23.03  20.340        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.714  -13.644   25.560  -99.900   43.790     0   4.41E-04   22858.1   0.057    0.000    0.000    0.000     1     438.9  -16.372    0.112     1     338.4  -16.352    0.090     1     491.7  -16.351    0.061     1    2959.6  -16.276    0.031     1    1117.5  -16.070    0.048     1   18461.8  -16.073    0.015   -0.671    0.154   29.430    0.028   -1.490  -99.900  -99.900  -99.900  -99.900
083740.24+245423.1  129.417708   24.906430  1.1254  -25.92  18.170        a     1    1        3        6        g      RL       d    0        1    2.000    0.000    0.000    0.283  -12.147  -12.046   27.570    0.050   45.800     1   1.43E-02    9092.0   0.027    0.339   -0.164    0.204     1     805.0  -15.655    0.028     1     588.3  -15.626    0.026     1     903.2  -15.372    0.014     1    4527.8  -15.201    0.015     1    2461.2  -15.186    0.012     1    3009.2  -15.256    0.016   -0.233    0.080   30.689    0.014   -1.197    0.020    8.515   46.820   46.519
005446.22+140019.0   13.692591   14.005286  0.5015  -24.39  18.310        a     1    1        3        6        g     QSO       a    0        1    2.000    0.000    0.000    0.496  -13.796  -13.737   25.019    0.089   43.249     1   4.61E-04  127200.0   0.045    0.000    0.000    0.000     1   84309.6  -15.894    0.004     1    4241.6  -15.785    0.011     1    4526.1  -15.769    0.013     1    4138.2  -15.854    0.019     1    4523.3  -15.895    0.021     1    4185.6  -15.794    0.021   -1.465    0.220   29.577    0.040   -1.750    0.038    8.492   45.056   45.001
000639.20+142156.1    1.663354   14.365596  1.3920  -26.66  18.440        a     1    1        3        3        a     QSO       d    0        1    2.000    0.000    0.000    0.714  -12.863  -12.657   27.187    0.096   45.417     1   2.41E-03   15860.0   0.044    2.517   -1.054    1.424    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4481.7  -15.747    0.017     1    5110.4  -15.893    0.019     1    7832.1  -16.167    0.023   -0.927    0.013   31.049    0.002   -1.482    0.037    9.288   46.730   46.591
101405.89+000620.3  153.524549    0.105657  0.1411  -22.14  20.050        a     1    1        3        6        a   Sy1.8       d    1        1    2.000    0.000    0.000    0.864  -12.673  -12.072   25.425    0.129   43.655     1   1.41E-03   21530.0   0.028   12.980   -3.344    4.400     1    1779.2  -15.544    0.015     1    1781.3  -15.804    0.018     1    1783.4  -16.170    0.030     1    3575.3  -16.384    0.038     1    4756.0  -16.449    0.041     1    4535.7  -16.393    0.038   -3.979    0.241   27.816    0.045   -0.918    0.052    9.401   43.956   43.991
093311.25+100906.6  143.296905   10.151848  1.2027  -25.49  19.020        a     1    0        0        2        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.809  -12.765   26.923    0.294   45.152     1   3.83E-03    2586.9   0.032    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1023.0  -15.568    0.029     1    3693.7  -15.496    0.016    -1       0.0  -99.900  -99.900   -0.413    0.068   30.557    0.010   -1.395    0.113  -99.900  -99.900  -99.900
111830.74+025630.2  169.628116    2.941734  0.5120  -23.13  19.120        a     1    1        1        3        a     QSO       b    0        1    1.849   -0.207    0.211    0.226  -12.670  -12.624   26.131    0.070   44.357     1   4.66E-03   12390.0   0.043    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3448.8  -16.031    0.025     1    4325.6  -15.913    0.021     1    4408.1  -15.837    0.020   -0.165    0.057   29.092    0.012   -1.136    0.027    7.443   45.289   44.982
104935.76+554950.5  162.399033   55.830717  1.0558  -25.80  19.310        a     1    1        3        6        a     QSO       d    1        1    2.000    0.000    0.000    0.655  -12.754  -12.571   26.976    0.081   45.206     1   3.16E-03   16620.0   0.007    1.417   -0.485    0.634     1    1296.2  -15.961    0.028     1    1386.5  -15.994    0.021     1    1386.4  -15.889    0.018     1    2777.0  -15.834    0.019     1    3558.5  -15.738    0.018     1    5558.6  -15.873    0.018   -1.427    0.035   30.331    0.006   -1.288    0.031    9.150   45.956   45.973
082339.93+515604.5  125.916394   51.934596  0.7214  -24.91  18.360        a     1    0        3        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.469  -12.410   26.730  -99.900   44.960     0   1.34E-03   12321.3   0.046    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3501.5  -15.162    0.013     1    4744.4  -15.022    0.008     1    3609.4  -14.974    0.013   -0.575    0.082   30.421    0.018   -1.416  -99.900  -99.900  -99.900  -99.900
133534.79+011805.5  203.894970    1.301537  1.5712  -27.27  18.170        a     1    0        3        2        w    LENS       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.848  -12.822   27.153  -99.900   45.382     0   1.79E-03   10956.2   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4379.9  -15.652    0.017     1    7470.7  -15.935    0.017    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133522.46+013107.7  203.843621    1.518831  1.9288  -27.09  18.460        a     1    1        0        2        a     QSO       a    0        1    2.000    0.000    0.000    0.176  -13.329  -13.304   26.900    0.141   45.119     1   9.69E-04   11930.0   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3440.2  -15.681    0.018     1    7470.7  -15.754    0.014    -1       0.0  -99.900  -99.900   -0.299    0.043   31.175    0.006   -1.641    0.054   10.008   47.132   46.719
081804.27+423136.8  124.517796   42.526894  1.8486  -25.75  19.800        a     1    1        0        6        a     QSO       b    0        1    1.555   -0.304    0.310    0.444  -13.084  -13.047   26.883    0.116   45.129     1   1.28E-03   22700.0   0.057    0.000    0.000    0.000     1     178.2  -16.127    0.106     1     280.3  -16.194    0.070     1     351.8  -16.080    0.046     1    2670.1  -16.420    0.039     1    1053.5  -16.433    0.082     1   16400.3  -16.505    0.023   -0.578    0.268   30.592    0.049   -1.424    0.048    8.940   46.271   46.170
092354.84+574721.3  140.978534   57.789269  2.5566  -27.03  19.740        a     1    1        1        6        a     QSO       b    0        1    1.816   -0.292    0.289    0.412  -13.164  -13.130   27.264    0.118   45.490     1   1.36E-03   20880.0   0.032    0.000    0.000    0.000     1    1303.7  -16.166    0.045     1    1303.7  -16.066    0.025     1    1270.5  -16.278    0.032     1    2563.5  -16.510    0.044     1    3706.8  -16.708    0.071     1    9202.0  -16.739    0.043   -1.434    0.132   31.098    0.029   -1.472    0.047    9.090   46.573   46.603
092332.32+574557.3  140.884682   57.765931  1.3781  -27.89  17.400        a     1    1        3        6        a     QSO       a    0        0    2.000    0.000    0.000    0.429  -13.635  -13.591   26.236    0.153   44.472     1   5.39E-04   20880.0   0.032    0.000    0.000    0.000     1    1303.7  -15.275    0.011     1    1303.7  -15.213    0.008     1    1303.8  -15.173    0.010     1    2632.1  -15.231    0.014     1    4181.8  -15.424    0.012     1    9388.5  -15.613    0.014  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
213638.58+004154.1  324.160777    0.698387  1.9414  -28.78  16.730        a     1    1        3        3        g      RL       c    0        1    1.780   -0.116    0.122    0.444  -11.598  -11.524   28.576    0.052   46.802     1   4.14E-02   11970.0   0.046    0.523   -0.345    0.387    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5092.4  -15.051    0.013     1    3311.8  -15.030    0.014     1    3732.4  -15.090    0.017   -0.613    0.032   31.877    0.005   -1.267    0.020    9.660   47.770   47.577
213619.35+004131.7  324.080643    0.692156  2.0304  -27.43  18.160        a     1    1        0        3        a     QSO       a    0        1    2.000    0.000    0.000    0.048  -13.148  -13.089   27.165    0.109   45.389     1   1.55E-03   11970.0   0.045    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5092.4  -15.780    0.017     1    3311.8  -16.274    0.040     1    3732.4  -16.421    0.045   -0.361    0.057   31.348    0.008   -1.605    0.042    9.008   47.282   46.896
100807.51+014449.0  152.031313    1.746953  1.3287  -27.40  18.040        a     1    0        3        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.310  -13.270   26.520  -99.900   44.750     0   7.17E-04   14381.9   0.028    0.000    0.000    0.000     1     901.8  -15.421    0.018     1    1202.1  -15.388    0.011     1    1376.0  -15.392    0.012     1    2477.4  -15.408    0.015     1    2460.6  -15.377    0.015     1    4884.1  -15.389    0.014   -0.814    0.204   31.101    0.036   -1.760  -99.900  -99.900  -99.900  -99.900
100756.79+014455.9  151.986633    1.748885  0.9375  -23.41  20.320        b     1    0        0        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.028  -99.900  -99.900  -99.900     1     771.5  -16.161    0.079     1    1202.1  -16.205    0.046     1    1376.0  -16.002    0.025     1    2477.4  -15.872    0.021     1    2460.6  -15.712    0.021     1    5180.1  -15.751    0.017   -0.416    0.106   29.916    0.017  -99.900  -99.900  -99.900  -99.900  -99.900
092322.32+573926.6  140.843017   57.657409  1.3693  -24.54  20.110        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.317  -13.273   26.554  -99.900   44.783     0   8.98E-04   17957.9   0.032    0.000    0.000    0.000     1     822.7  -16.292    0.069     1    1028.2  -16.297    0.042     1    1040.9  -16.194    0.031     1    1947.5  -16.137    0.029     1    3626.2  -16.104    0.029     1    8334.3  -16.148    0.020   -0.009    0.271   30.067    0.049   -1.348  -99.900  -99.900  -99.900  -99.900
101419.93+594550.5  153.583060   59.764031  3.1045  -27.12  21.100        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.556  -13.540   27.156  -99.900   45.385     0   1.35E-03    9879.5   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1718.1  -17.056    0.159     1    1471.3  -17.118    0.216     1    2119.4  -17.104    0.174   -0.375    0.404   31.141    0.062   -1.530  -99.900  -99.900  -99.900  -99.900
024308.18-000127.0   40.784117   -0.024183  0.6786  -23.18  21.270        a     1    1        1        2        a     QSO       a    1        1    2.000    0.000    0.000    0.684  -13.311  -13.270   25.804    0.131   44.034     1   9.12E-04   16160.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5778.3  -16.380    0.028    -1       0.0  -99.900  -99.900     1   10623.1  -16.237    0.021    -1       0.0  -99.900  -99.900   -1.839    0.070   29.445    0.014   -1.397    0.051    0.000   44.957   44.993
024304.68+000005.4   40.769538    0.001526  1.9950  -27.23  18.440        a     1    1        3        2        a    BALQ       a    0        0    2.000    0.000    0.000    0.310  -13.135  -13.094   27.129    0.096   45.365     1   1.50E-03   16160.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5778.3  -15.549    0.012    -1       0.0  -99.900  -99.900     1   10623.1  -15.982    0.016    -1       0.0  -99.900  -99.900  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
024250.98-000031.6   40.712433   -0.008783  2.1769  -24.30  23.310        a     1    1        0        2        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.262  -13.221   27.100    0.110   45.331     1   1.16E-03   16160.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4535.4  -17.087    0.153    -1       0.0  -99.900  -99.900     1    1109.4  -17.755    1.464    -1       0.0  -99.900  -99.900   -1.393    0.112   30.122    0.017   -1.160    0.043    0.000   45.865   45.903
024230.65-000029.6   40.627716   -0.008249  2.5052  -26.80  22.100        a     1    0        1        2        w    BALQ       -    1        0  -99.900  -99.900  -99.900  -99.900  -13.203  -13.162   27.308  -99.900   45.538     0   1.36E-03   13660.8   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2751.9  -17.115    0.203    -1       0.0  -99.900  -99.900     1    3447.5  -17.288    0.282    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121030.25+382553.0  182.626051   38.431411  1.0700  -25.82  18.330        a     1    1        0        4        g     QSO       b    0        1    1.983   -0.152    0.156    0.088  -12.549  -12.522   27.035    0.048   45.264     1   6.04E-03   16170.0   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5423.2  -15.450    0.010     1    1042.6  -15.322    0.025     1    5133.1  -15.236    0.011     1    4372.5  -15.281    0.015   -0.406    0.075   30.592    0.014   -1.365    0.019    9.013   46.555   46.254
020727.12+002857.5   31.863004    0.482645  1.1793  -24.42  19.910        a     1    1        1        6        a     QSO       a    0        1    2.000    0.000    0.000    0.231  -13.056  -13.022   26.644    0.111   44.874     1   1.04E-03   15980.0   0.024    0.000    0.000    0.000     1    2128.2  -16.330    0.045     1    2293.7  -16.173    0.024     1    2899.4  -15.893    0.014     1    5355.5  -15.829    0.016     1     943.8  -15.829    0.040     1    1324.1  -15.928    0.036   -0.180    0.157   30.196    0.025   -1.363    0.044    8.838   46.300   45.889
221723.30-082139.4  334.347091   -8.360957  1.2450  -25.67  20.110        a     1    0        1        6        w  DUSTRE       -    1        1  -99.900  -99.900  -99.900  -99.900  -13.118  -13.055   26.670  -99.900   44.900     0   9.81E-04   22711.2   0.049    0.000    0.000    0.000     1     154.1  -16.324    0.228     1     218.8  -16.491    0.199     1    1063.6  -16.456    0.066     1    2152.4  -16.449    0.052     1    3131.7  -16.506    0.057     1    3859.4  -16.584    0.054   -1.611    0.139   30.036    0.025   -1.292  -99.900  -99.900  -99.900  -99.900
141927.49+044513.8  214.864569    4.753835  1.7935  -27.20  18.750        a     1    1        3        3        a      RL       b    0        1    2.975   -0.256    0.287  -99.900  -12.781  -12.702   27.593    0.085   46.078     1   4.54E-03   10650.0   0.022    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3381.3  -15.925    0.021     1    3536.5  -16.446    0.047     1    3539.9  -16.619    0.062   -0.963    0.134   31.218    0.025   -1.391    0.034    0.000   47.042   46.982
102504.20+414332.6  156.267540   41.725726  0.6818  -24.19  18.990        a     1    0        3        6        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.440  -12.426   26.654    0.305   44.884     1   7.85E-03    1104.5   0.009    0.000    0.000    0.000     1    1229.4  -15.744    0.024     1    1162.1  -15.557    0.014     1    1176.8  -15.509    0.014     1    2468.4  -15.310    0.015     1    3098.1  -15.145    0.011     1    4816.8  -15.138    0.013   -0.370    0.110   30.191    0.020   -1.357    0.117  -99.900  -99.900  -99.900
102531.00+414024.0  156.379182   41.673352  1.7486  -26.05  19.350        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.488  -13.474   26.615    0.389   44.845     1   7.36E-04   12275.4   0.009    0.000    0.000    0.000     1    1168.6  -16.245    0.064     1    1101.3  -16.066    0.035     1    1116.0  -15.852    0.021     1    2346.6  -16.061    0.027     1    3098.1  -16.152    0.033     1    3697.4  -16.302    0.036   -0.369    0.111   30.598    0.025   -1.529    0.149  -99.900  -99.900  -99.900
141625.24+132443.6  214.105180   13.412120  1.2483  -25.34  19.530        a     1    0        2        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.229  -13.206   26.520  -99.900   44.750     0   1.20E-03    9616.9   0.016    0.000    0.000    0.000     1      35.7  -15.881    0.150     1      37.7  -16.409    0.280     1      37.7  -15.983    0.114     1     101.4  -15.919    0.091     1   10069.1  -16.052    0.017     1     202.8  -16.087    0.097   -0.863    0.334   30.297    0.059   -1.450  -99.900  -99.900  -99.900  -99.900
141607.59+132805.9  214.031628   13.468331  1.4245  -26.26  18.760        a     1    1        1        6        a     QSO       a    0        1    2.000    0.000    0.000    0.143  -12.976  -12.952   26.923    0.091   45.147     1   2.30E-03   10690.0   0.016    0.000    0.000    0.000     1      48.3  -15.744    0.100     1      48.3  -15.939    0.103     1      48.3  -15.633    0.062     1     101.4  -15.517    0.055     1   10069.1  -15.590    0.011     1     202.8  -15.535    0.050   -0.354    0.290   30.720    0.054   -1.457    0.041    8.829   46.683   46.334
092138.59+275222.4  140.410804   27.872908  1.7856  -26.43  19.400        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.424  -13.394   26.717    0.135   44.947     1   6.79E-04   19050.0   0.021    0.000    0.000    0.000     1    2304.9  -16.126    0.042     1    2154.3  -15.994    0.025     1    2137.1  -15.842    0.018     1    4362.2  -15.989    0.020     1    4677.3  -16.089    0.027     1    1248.7  -16.540    0.093   -0.768    0.057   30.774    0.013   -1.557    0.052    9.022   46.504   46.296
170231.06+324719.6  255.629421   32.788785  0.1633  -23.85  15.910        a     1    1        3        6        g    NLS1       b    0        1    2.542   -0.161    0.165  -99.900  -11.237  -11.185   26.389    0.052   44.716     1   1.54E-01    1195.0   0.020    0.000    0.000    0.000     1    1758.6  -14.661    0.005     1    1758.9  -14.528    0.004     1    1758.8  -14.334    0.008     1    3401.5  -14.285    0.011     1    2693.9  -14.170    0.007     1    3809.4  -14.120    0.013   -0.534    0.128   29.860    0.024   -1.332    0.022    7.583   45.823   45.621
122344.86+022920.5  185.936932    2.489031  1.0229  -24.79  19.190        a     1    1        2        4        a     QSO       b    0        1    2.423   -0.208    0.216  -99.900  -12.853  -12.815   26.762    0.055   45.058     1   3.43E-03   19340.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    7124.0  -15.764    0.012     1    2722.4  -15.690    0.021     1    4662.7  -15.490    0.014     1     533.1  -15.677    0.046   -0.387    0.112   30.208    0.021   -1.323    0.023    8.344   46.229   45.970
122350.60+024458.4  185.960862    2.749559  0.7571  -24.51  19.130        a     1    1        1        4        a     QSO       b    0        1    1.987   -0.212    0.218    0.016  -12.826  -12.803   26.386    0.064   44.615     1   2.93E-03   19340.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    7854.2  -15.661    0.011     1    2722.4  -15.476    0.018     1    6037.7  -15.245    0.010     1     533.1  -15.324    0.036   -0.451    0.104   30.144    0.025   -1.442    0.026    8.122   46.064   45.753
122323.04+023808.8  185.846011    2.635801  1.2158  -26.36  18.280        a     1    1        2        4        a     QSO       a    0        1    2.000    0.000    0.000    0.684  -13.491  -13.467   26.232    0.141   44.462     1   7.01E-04   19340.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    7854.2  -15.389    0.009     1    2722.4  -15.380    0.018     1    6037.7  -15.318    0.011     1     533.1  -15.359    0.037   -0.467    0.092   30.842    0.018   -1.769    0.055    8.680   46.680   46.329
142009.54+542639.1  215.039769   54.444204  0.5835  -23.79  20.440        a     1    1        0        6        a     QSO       b    1        1    2.425   -0.226    0.228  -99.900  -12.766  -12.735   26.199    0.067   44.495     1   4.03E-03   11860.0   0.013    0.000    0.000    0.000     1     574.0  -16.200    0.059     1     591.5  -16.249    0.047     1     591.5  -16.290    0.045     1    1182.0  -16.297    0.045     1    6608.1  -16.206    0.025     1    2367.0  -16.090    0.032   -1.773    0.095   29.322    0.018   -1.199    0.027    7.978   45.026   45.110
141954.26+543014.8  214.976102   54.504114  2.2601  -27.82  18.360        a     1    1        2        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.028  -13.008   27.359    0.090   45.583     1   2.07E-03   11860.0   0.013    0.000    0.000    0.000     1     591.4  -15.683    0.026     1     591.5  -15.451    0.015     1     591.5  -15.424    0.016     1    1182.0  -15.731    0.024     1    6608.1  -16.408    0.032     1    2367.0  -16.369    0.044   -0.539    0.029   31.444    0.006   -1.568    0.035    9.654   47.284   46.985
160719.98+011232.5  241.833263    1.209050  1.4049  -25.72  19.110        a     1    0        1        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.308  -13.231   26.624    0.299   44.853     1   1.14E-03    8875.9   0.063    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1547.4  -16.052    0.034    -1       0.0  -99.900  -99.900     1    8567.6  -16.344    0.027   -0.727    0.260   30.648    0.047   -1.545    0.115  -99.900  -99.900  -99.900
160711.14+011139.6  241.796438    1.194340  1.0958  -25.07  19.220        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.072  -12.996   26.592  -99.900   44.821     0   2.15E-03    9617.2   0.063    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1547.4  -16.113    0.037    -1       0.0  -99.900  -99.900     1    8567.6  -16.025    0.019   -0.600    0.579   30.153    0.113   -1.367  -99.900  -99.900  -99.900  -99.900
085343.64+053935.4  133.431871    5.659846  1.2793  -25.30  20.590        a     1    1        1        6        a      RL       b    1        1    1.408   -0.244    0.247    0.422  -12.656  -12.637   26.867    0.091   45.135     1   3.12E-03   13550.0   0.035    0.000    0.000    0.000     1    1137.2  -16.267    0.061     1    1137.2  -16.346    0.055     1    1137.2  -16.313    0.042     1    2160.1  -16.333    0.040     1    3119.8  -16.437    0.049     1    4562.3  -16.584    0.048   -1.852    0.208   30.166    0.036   -1.266    0.038    8.913   45.724   45.810
020700.76-001535.6   31.753198   -0.259906  1.3853  -24.79  20.110        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.517  -13.483   26.357    0.396   44.587     1   9.19E-04   10157.9   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4927.0  -16.361    0.031     1      29.3  -16.091    0.302     1    3518.2  -16.366    0.041   -0.206    0.091   30.174    0.013   -1.465    0.152  -99.900  -99.900  -99.900
135437.90+561210.7  208.657950   56.202990  1.0118  -25.87  18.200        a     1    0        3        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.323  -13.307   26.195    0.259   44.424     1   7.99E-04   12476.2   0.010    0.000    0.000    0.000     1    1041.1  -15.634    0.018     1    1196.0  -15.572    0.013     1    1195.9  -15.364    0.012     1    2676.5  -15.207    0.013     1    2763.7  -15.060    0.010     1    4500.7  -15.120    0.013   -0.413    0.044   30.633    0.007   -1.703    0.099  -99.900  -99.900  -99.900
135516.54+561244.7  208.818952   56.212429  0.1217  -22.42  16.970        a     1    1        3        6        g    NLS1       b    0        1    2.854   -0.051    0.052  -99.900  -11.457  -11.421   25.775    0.018   44.209     1   1.00E-01   13690.0   0.010    0.000    0.000    0.000     1    1041.1  -15.041    0.009     1    1196.0  -15.011    0.007     1    1195.9  -14.840    0.009     1    2676.5  -14.781    0.012     1    2763.7  -14.658    0.008     1    4500.7  -14.603    0.012   -0.674    0.097   29.100    0.019   -1.276    0.010    7.329   44.718   44.983
093639.12+611918.1  144.163034   61.321703  1.3296  -25.57  19.100        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.424  -13.382   26.413    0.371   44.643     1   7.15E-04    9250.2   0.030    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     528.3  -15.790    0.050     1    9928.0  -15.788    0.016   -0.287    0.076   30.589    0.011   -1.603    0.142  -99.900  -99.900  -99.900
093531.22+612902.0  143.880124   61.483901  1.8658  -26.06  19.640        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.493  -13.450   26.708    0.374   44.937     1   6.85E-04    9397.7   0.030    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     424.8  -15.853    0.059     1    9928.0  -15.799    0.016   -0.574    0.113   30.713    0.018   -1.537    0.144  -99.900  -99.900  -99.900
093533.01+612738.6  143.887581   61.460736  0.4755  -22.91  20.130        a     1    0        1        2        w     QSO       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.795  -12.753   25.949  -99.900   44.178     0   1.72E-03    9760.2   0.030    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     424.8  -16.020    0.074     1    9928.0  -16.023    0.018  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
101939.15+524627.8  154.913148   52.774407  2.1698  -27.75  18.640        a     1    1        3        3        a     QSO       a    0        1    2.000    0.000    0.000    0.474  -13.099  -13.086   27.226    0.114   45.462     1   1.61E-03   10360.0   0.008    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3229.4  -16.136    0.024     1    1630.5  -16.883    0.135     1    2154.0  -16.780    0.092   -0.143    0.109   31.439    0.021   -1.617    0.045    9.810   47.497   47.011
102023.30+524510.0  155.097107   52.752795  1.5439  -25.62  19.250        a     1    1        0        3        a     QSO       a    0        1    2.000    0.000    0.000    0.143  -13.120  -13.106   26.849    0.109   45.079     1   1.71E-03   10360.0   0.009    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3229.4  -15.771    0.017     1    4005.4  -15.704    0.016     1    2633.3  -15.690    0.020    0.259    0.056   30.533    0.008   -1.414    0.042    8.427   46.898   46.257
171704.68+281400.5  259.269521   28.233494  1.0781  -27.82  16.310        a     1    1        3        6        g     QSO       b    0        1    1.978   -0.143    0.147    0.238  -12.427  -12.385   27.179    0.041   45.408     1   7.04E-03   20350.0   0.032    0.000    0.000    0.000     1    1128.3  -14.955    0.008     1    1128.2  -14.830    0.006     1    7256.1  -14.717    0.009     1    2259.9  -14.625    0.012     1    3034.7  -14.545    0.008     1    4523.9  -14.582    0.012   -0.535    0.135   31.378    0.023   -1.611    0.018    9.192   47.216   46.902
092703.01+390220.8  141.762565   39.039131  0.6953  -26.11  17.040        a     1    1        3        1        g      RL       c    0        1    1.904   -0.074    0.076    0.263  -11.318  -11.270   27.812    0.027   46.038     1   1.04E-01    9902.0   0.013    0.083   -0.035    0.037    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    9817.0  -14.753    0.007    -1       0.0  -99.900  -99.900   -0.203    0.042   30.551    0.009   -1.051    0.011    8.844   46.788   46.556
092337.15+575611.5  140.904829   57.936543  1.1539  -26.80  17.460        a     1    1        3        6        a     QSO       a    0        1    2.000    0.000    0.000    0.152  -12.824  -12.780   26.869    0.082   45.093     1   2.95E-03   10100.0   0.032    0.000    0.000    0.000     1    1131.2  -15.576    0.017     1    1131.2  -15.430    0.010     1    1103.8  -15.246    0.011     1    2285.3  -15.111    0.013     1    2846.3  -15.054    0.010     1    4545.4  -15.067    0.013   -0.257    0.033   30.886    0.005   -1.542    0.032    8.800   46.886   46.472
142845.15+503031.2  217.188155   50.508686  1.9379  -26.98  18.940        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.233  -13.213   26.986  -99.900   45.216     0   1.26E-03   12297.7   0.014    0.000    0.000    0.000     1    1092.1  -15.934    0.028     1    1094.2  -15.829    0.021     1    1094.2  -15.713    0.018     1    2181.8  -16.014    0.028     1    3058.7  -16.440    0.047     1    4372.8  -16.644    0.051   -0.802    0.176   31.069    0.030   -1.567  -99.900  -99.900  -99.900  -99.900
142817.30+502712.6  217.072092   50.453503  1.0127  -26.67  17.180        a     1    1        3        6        g     QSO       b    0        1    2.066   -0.156    0.163    0.060  -12.366  -12.343   27.174    0.039   45.410     1   1.08E-02   13300.0   0.014    0.000    0.000    0.000     1    1092.1  -15.327    0.012     1    1094.2  -15.223    0.009     1    1094.2  -14.983    0.011     1    2181.8  -14.804    0.013     1    3058.7  -14.679    0.009     1    4372.8  -14.727    0.013   -0.071    0.057   30.958    0.009   -1.452    0.015    9.061   47.114   46.619
074141.92+311810.8  115.424670   31.303001  2.4151  -26.92  19.430        a     1    0        2        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.827  -12.770   27.660  -99.900   45.890     0   2.32E-03    4535.6   0.043    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6795.8  -17.107    0.105    -1       0.0  -99.900  -99.900   -0.599    0.157   31.218    0.024   -1.360  -99.900  -99.900  -99.900  -99.900
074110.70+311200.2  115.294606   31.200059  0.6314  -26.01  16.990        a     1    1        3        1        g      RL       c    0        1    1.755   -0.150    0.159    0.501  -11.689  -11.611   27.337    0.063   45.565     1   3.20E-02   13550.0   0.043    0.179   -0.117    0.131    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1   14721.9  -14.464    0.007    -1       0.0  -99.900  -99.900   -0.525    0.160   30.920    0.034   -1.375    0.027    9.019   46.824   46.543
134624.14+522540.1  206.600586   52.427822  1.8427  -26.67  18.780        a     1    1        0        4        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.235  -13.219   26.932    0.090   45.155     1   1.29E-03   20260.0   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2657.8  -15.836    0.015     1    2848.0  -15.671    0.017     1    5652.6  -15.766    0.015     1    8536.5  -15.821    0.016   -0.765    0.274   30.977    0.068   -1.553    0.043    8.816   46.711   46.501
090432.19+553830.1  136.134165   55.641718  0.2687  -22.22  18.430        a     1    1        3        6        g     QSO       b    0        1    2.516   -0.162    0.172  -99.900  -12.427  -12.372   25.713    0.052   44.032     1   1.01E-02   12840.0   0.022    0.000    0.000    0.000     1    1046.7  -15.862    0.026     1     711.7  -15.752    0.021     1    1046.9  -15.566    0.015     1    2097.9  -15.508    0.017     1    3111.9  -15.335    0.013     1    4281.0  -15.249    0.014   -0.403    0.122   29.123    0.021   -1.309    0.022    8.001   44.639   44.914
101810.98+354239.4  154.545750   35.710968  1.2280  -26.39  18.310        a     1    1        2        6        g      RL       b    0        1    1.411   -0.085    0.085    0.377  -11.829  -11.824   27.643    0.030   45.911     1   2.37E-02   13620.0   0.007    0.000    0.000    0.000     1     939.0  -15.603    0.023     1    1314.3  -15.456    0.012     1    1314.2  -15.259    0.011     1    2691.2  -15.121    0.013     1    2353.9  -15.116    0.012     1    4420.5  -15.222    0.014   -0.454    0.060   30.948    0.010   -1.268    0.012    8.915   46.917   46.657
094801.95+032118.9  147.008157    3.355257  0.8355  -25.98  17.910        a     1    0        3        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.850  -12.804   26.493  -99.900   44.722     0   1.67E-03    7655.6   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2948.9  -15.235    0.014     1    3292.8  -15.129    0.011     1    1189.3  -15.175    0.020   -0.687    0.022   30.479    0.005   -1.530  -99.900  -99.900  -99.900  -99.900
094806.55+031801.9  147.027325    3.300541  0.2072  -22.02  18.620        a     1    0        3        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.514  -13.468   24.398    0.430   42.627     1   8.47E-04    8660.4   0.034    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2948.9  -15.464    0.016     1    3292.8  -15.397    0.014     1    1934.9  -15.286    0.019   -0.914    0.050   28.918    0.010   -1.735    0.165  -99.900  -99.900  -99.900
102059.04+524734.5  155.246026   52.792917  1.0726  -25.43  18.780        a     1    1        3        3        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.978  -12.964   26.595    0.093   44.830     1   2.26E-03   10360.0   0.009    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2740.8  -15.455    0.015     1    3441.7  -15.330    0.012     1    2633.3  -15.346    0.016   -0.650    0.095   30.527    0.018   -1.509    0.036    8.350   46.318   46.082
085348.69+054949.9  133.452887    5.830539  0.7901  -22.97  20.330        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.578  -13.532   25.706  -99.900   43.935     0   1.09E-03   11066.1   0.034    0.000    0.000    0.000     1     548.4  -16.513    0.149     1     909.7  -16.590    0.100     1     909.7  -16.487    0.064     1    1900.5  -16.308    0.040     1    2603.5  -16.189    0.037     1    3801.2  -16.174    0.029   -0.430    0.179   29.326    0.033   -1.389  -99.900  -99.900  -99.900  -99.900
031828.90-001523.1   49.620445   -0.256431  1.9820  -27.44  18.160        a     1    0        2        2        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.160  -13.095   27.128  -99.900   45.357     0   1.45E-03   12590.8   0.051    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    9068.4  -15.823    0.014     1    1084.0  -15.757    0.038    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
085919.93+514630.9  134.833073   51.775266  0.3916  -22.34  19.490        a     1    1        1        3        g     QSO       b    0        1    1.941   -0.187    0.189    0.214  -12.440  -12.413   26.082    0.058   44.309     1   7.07E-03   13670.0   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3441.2  -16.119    0.025     1    3600.1  -15.893    0.022     1    1885.2  -15.866    0.030   -0.290    0.111   28.852    0.023   -1.063    0.024    7.779   45.039   44.836
134621.70+622517.8  206.590457   62.421624  1.8624  -25.26  20.390        a     1    0        0        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.185  -13.157   27.000  -99.900   45.229     0   1.34E-03    9263.1   0.019    0.000    0.000    0.000     1     998.0  -16.426    0.078    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1697.0  -16.287    0.038     1    3006.8  -16.189    0.034     1    4014.5  -16.131    0.027   -0.554    0.084   30.445    0.015   -1.322  -99.900  -99.900  -99.900  -99.900
134617.54+622045.4  206.573119   62.345965  0.1164  -22.34  17.150        a     1    1        3        4        g      RL       b    0        1    1.609   -0.083    0.084    0.375  -11.763  -11.748   25.541    0.036   43.780     1   3.25E-02    9944.0   0.019    0.000    0.000    0.000     1     998.0  -15.351    0.013    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1697.0  -15.542    0.018     1    3006.8  -15.509    0.016     1    4014.5  -15.385    0.015   -0.978    0.476   28.260    0.100   -1.044    0.041    7.883   44.023   44.218
134655.94+622606.3  206.733118   62.435089  1.6759  -25.67  19.590        a     1    0        0        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.410  -13.382   26.662    0.354   44.892     1   1.05E-03    8964.8   0.020    0.000    0.000    0.000     1     998.0  -16.277    0.059    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1697.0  -16.029    0.028     1    3006.8  -16.012    0.027     1    4014.5  -16.195    0.029    0.280    0.096   30.396    0.015   -1.433    0.136  -99.900  -99.900  -99.900
134714.69+622402.0  206.811227   62.400556  1.7469  -26.92  18.380        a     1    1        2        4        a     QSO       a    0        1    2.000    0.000    0.000    0.217  -13.002  -12.973   27.118    0.101   45.345     1   2.12E-03    9944.0   0.020    0.000    0.000    0.000     1     998.0  -15.845    0.027    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1697.0  -15.754    0.021     1    3006.8  -16.133    0.032     1    3611.2  -16.223    0.032   -0.115    0.087   30.988    0.015   -1.485    0.039    8.932   47.095   46.619
090821.01+045059.4  137.087572    4.849856  0.5242  -22.48  22.400        a     1    1        0        6        a      RL       b    1        1    1.667   -0.158    0.159    0.241  -12.398  -12.370   26.368    0.057   44.602     1   6.87E-03   12160.0   0.032    0.000    0.000    0.000     1     564.5  -16.462    0.150     1     667.3  -16.560    0.119     1     614.0  -16.672    0.119     1    1293.1  -16.812    0.118     1    1935.5  -16.590    0.085     1    4098.1  -16.655    0.060   -2.764    0.276   28.904    0.052   -0.973    0.030    0.000   44.904   44.953
130350.93+534839.5  195.962211   53.810981  2.0537  -27.68  17.980        a     1    1        2        6        a     QSO       b    0        1    1.480   -0.216    0.216    0.538  -12.604  -12.593   27.389    0.088   45.645     1   3.99E-03   11600.0   0.017    0.000    0.000    0.000     1    1022.3  -15.709    0.021     1     856.5  -15.545    0.017     1    1022.3  -15.365    0.013     1    2048.0  -15.674    0.020     1    2836.8  -15.860    0.024     1    3601.9  -15.727    0.020   -0.433    0.032   31.308    0.007   -1.504    0.034    9.512   47.202   46.857
101326.90+355806.8  153.362120   35.968573  0.5476  -25.43  17.770        a     1    0        3        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.059  -13.044   25.800  -99.900   44.030     0   1.59E-03    5333.0   0.009    0.000    0.000    0.000     1     956.0  -15.283    0.012     1    1042.5  -15.153    0.008     1    1042.6  -15.162    0.011     1    2123.8  -15.357    0.015     1    1872.9  -15.385    0.017     1    4129.5  -15.406    0.015   -2.069    0.214   30.229    0.041   -1.700  -99.900  -99.900  -99.900  -99.900
003415.77-000030.8    8.565743   -0.008575  1.9451  -25.17  21.000        a     1    0        0        3        w    BALQ       -    1        0  -99.900  -99.900  -99.900  -99.900  -13.298  -13.264   26.940  -99.900   45.170     0   1.08E-03    7905.1   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2225.4  -16.865    0.125     1     683.6  -17.387    0.659     1     672.7  -16.746    0.185  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
142736.42+503420.8  216.901781   50.572465  0.9866  -24.86  19.180        b     1    0        0        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.014  -99.900  -99.900  -99.900     1     958.4  -16.019    0.034     1     960.6  -15.952    0.027     1     960.6  -15.738    0.020     1    1914.3  -15.637    0.020     1    2676.3  -15.486    0.016     1    3836.6  -15.543    0.017   -0.382    0.085   30.219    0.014  -99.900  -99.900  -99.900  -99.900  -99.900
083115.88+423316.6  127.816200   42.554615  0.9309  -25.58  18.030        a     1    1        3        6        a     QSO       a    0        1    2.000    0.000    0.000    0.429  -12.998  -12.955   26.463    0.089   44.687     1   2.17E-03   11490.0   0.031    0.000    0.000    0.000     1     984.3  -15.665    0.021     1     984.3  -15.547    0.014     1     984.4  -15.361    0.013     1    1792.5  -15.212    0.015     1    2481.8  -15.077    0.011     1    3963.6  -15.093    0.014   -0.324    0.063   30.563    0.010   -1.573    0.034    8.768   46.519   46.127
083059.08+423214.2  127.746195   42.537301  1.9436  -25.16  20.540        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.187  -13.143   27.060  -99.900   45.290     0   1.14E-03    9500.5   0.032    0.000    0.000    0.000     1     896.2  -16.540    0.113     1     984.3  -16.330    0.055     1     984.4  -16.248    0.039     1    1792.5  -16.408    0.047     1    2481.8  -16.450    0.054     1    3963.6  -16.590    0.049   -0.047    0.160   30.403    0.028   -1.280  -99.900  -99.900  -99.900  -99.900
013551.21-005057.4   23.963392   -0.849302  1.9350  -25.92  19.610        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.987  -12.950   27.248  -99.900   45.477     0   1.82E-03    9115.5   0.026    0.000    0.000    0.000     1     738.5  -16.130    0.092     1     964.2  -16.056    0.043     1    1189.1  -15.922    0.025     1    2387.7  -16.131    0.031     1    2092.5  -16.009    0.033     1    3119.6  -16.123    0.031    0.008    0.305   30.639    0.052   -1.302  -99.900  -99.900  -99.900  -99.900
021653.23+010835.3   34.221802    1.143141  1.3597  -25.86  19.090        a     1    1        0        2        a     QSO       a    0        0    2.000    0.000    0.000    0.304  -13.298  -13.254   26.565    0.113   44.795     1   9.65E-04   18380.0   0.032    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4935.0  -15.794    0.019     1    9083.4  -16.132    0.022  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
124010.81+104411.7  190.045044   10.736596  0.8811  -25.18  18.400        a     1    1        0        4        a     QSO       b    0        1    2.140   -0.183    0.191    0.093  -12.653  -12.623   26.756    0.055   44.999     1   4.73E-03   15830.0   0.017    0.000    0.000    0.000     1     300.8  -15.682    0.052    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3050.0  -15.235    0.016     1    3304.7  -15.063    0.012     1    2015.5  -15.123    0.021   -0.237    0.069   30.444    0.013   -1.415    0.022    8.681   46.504   46.112
231912.83+002046.6  349.803482    0.346305  1.2314  -24.75  19.660        a     1    0        0        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.578  -13.526   26.187    0.294   44.416     1   5.59E-04   20807.8   0.039    0.000    0.000    0.000     1    3830.3  -16.319    0.059     1    4672.1  -16.189    0.031     1    4816.7  -16.122    0.021     1    8360.3  -16.104    0.019    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.282    0.137   30.100    0.023   -1.502    0.113  -99.900  -99.900  -99.900
002303.15+011533.6    5.763130    1.259342  0.7285  -25.30  17.870        a     1    1        3        3        g     QSO       b    0        1    2.083   -0.154    0.162    0.058  -12.399  -12.356   26.807    0.044   45.044     1   9.41E-03   13420.0   0.028    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3387.0  -15.051    0.013     1    3930.9  -14.873    0.008     1    1011.4  -14.851    0.017   -0.155    0.046   30.430    0.010   -1.390    0.017    8.812   46.534   46.118
085338.85+054816.8  133.411913    5.804680  1.6035  -24.63  20.470        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.391  -13.344   26.653  -99.900   44.882     0   1.32E-03   11858.7   0.034    0.000    0.000    0.000     1     634.0  -16.397    0.109     1     726.5  -16.648    0.125     1     873.3  -16.441    0.060     1    1749.2  -16.458    0.052     1    2270.0  -16.616    0.075     1    2466.7  -17.031    0.137    0.391    0.444   29.855    0.092   -1.229  -99.900  -99.900  -99.900  -99.900
115728.14+523835.5  179.367253   52.643197  0.6405  -23.67  19.560        b     1    0        1        3        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     518.6  -15.631    0.031     1     463.6  -15.491    0.037     1     755.7  -15.395    0.027   -0.683    0.104   29.874    0.023  -99.900  -99.900  -99.900  -99.900  -99.900
142006.51+382250.5  215.027154   38.380715  3.5117  -26.82  24.320        a     1    1        1        6        a     QSO       a    0        0    2.000    0.000    0.000    0.455  -13.159  -13.144   27.685    0.117   45.909     1   1.53E-03   12280.0   0.010    0.000    0.000    0.000     1     805.7  -16.344    0.071     1     966.5  -16.520    0.071     1     601.7  -16.978    0.193     1     901.7  -16.902    0.146     1    1054.1  -16.965    0.201     1    1423.8  -17.046    0.189  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
141946.60+382148.4  214.944202   38.363454  1.8314  -26.21  19.460        a     1    1        3        6        g      RL       c    0        1    2.131   -0.222    0.251    0.286  -12.247  -12.140   28.045    0.094   46.287     1   1.18E-02   12280.0   0.010    0.703   -0.494    0.551     1     901.4  -15.884    0.031     1     961.4  -15.661    0.015     1    1602.7  -15.663    0.014     1    2012.1  -15.789    0.021     1    2430.8  -15.915    0.027     1    3828.3  -16.062    0.025   -0.726    0.151   31.094    0.035   -1.170    0.039    8.916   47.023   46.924
210704.93-011044.0  316.770578   -1.178893  1.3450  -25.87  19.360        a     1    0        0        6        w    BALQ       -    1        0  -99.900  -99.900  -99.900  -99.900  -12.721  -12.664   27.144  -99.900   45.374     0   1.67E-03    9596.8   0.044    0.000    0.000    0.000     1     958.8  -15.881    0.035     1    1032.5  -15.798    0.022     1    3987.7  -15.693    0.012     1    2067.8  -15.773    0.021     1    1988.3  -15.948    0.031     1    4105.9  -16.163    0.028  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
100835.81+513927.8  152.149232   51.657734  1.0848  -25.57  18.590        a     1    0        2        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.352  -13.340   26.237    0.333   44.466     1   6.38E-04    9289.7   0.008    0.000    0.000    0.000     1     930.7  -15.851    0.031     1     931.1  -15.763    0.019     1     931.4  -15.589    0.016     1    1861.2  -15.446    0.016     1    2460.7  -15.342    0.014     1    3728.6  -15.379    0.015   -0.267    0.101   30.457    0.017   -1.620    0.128  -99.900  -99.900  -99.900
100824.22+513709.5  152.100945   51.619311  1.4990  -25.69  19.770        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.315  -13.303   26.621    0.382   44.850     1   6.19E-04   10370.7   0.008    0.000    0.000    0.000     1     875.8  -16.266    0.070     1     931.1  -16.048    0.031     1     931.4  -15.778    0.019     1    1861.2  -15.910    0.024     1    2460.7  -16.017    0.030     1    3728.6  -16.053    0.025   -0.533    0.242   30.563    0.047   -1.513    0.147  -99.900  -99.900  -99.900
215541.74+122818.8  328.923931   12.471897  1.0642  -26.83  17.110        a     1    1        3        6        a     QSO       b    0        1    2.068   -0.287    0.294    0.149  -12.778  -12.695   26.877    0.082   45.112     1   3.62E-03   10880.0   0.063    0.000    0.000    0.000     1     914.2  -15.354    0.015     1     990.8  -15.239    0.010     1     990.9  -15.064    0.010     1    1981.0  -15.024    0.013     1    2305.8  -14.960    0.010     1    3762.4  -15.003    0.013   -0.545    0.121   30.983    0.020   -1.576    0.032    9.108   46.828   46.526
001904.83+003436.5    4.770138    0.576823  2.1178  -26.58  19.240        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -10.011   -9.971   30.320  -99.900   48.550     0   6.90E-01       8.6   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     822.2  -16.311    0.068     1    1326.8  -17.047    0.236     1     921.5  -16.802    0.170   -0.290    0.073   30.976    0.011   -0.250  -99.900  -99.900  -99.900  -99.900
130413.72+033444.1  196.057203    3.578937  1.5730  -25.73  19.580        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.053  -13.438  -13.410   26.565    0.168   44.795     1   8.88E-04   14670.0   0.019    0.000    0.000    0.000     1    1021.9  -16.346    0.097     1    1334.8  -16.219    0.043     1    1334.8  -16.049    0.027     1    2534.7  -16.212    0.032     1    3069.5  -16.525    0.058     1    5229.4  -16.752    0.064   -0.178    0.091   30.333    0.018   -1.446    0.065    8.960   46.402   45.976
155629.25-001442.1  239.121887   -0.245032  0.4144  -22.64  19.240        a     1    0        2        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.862  -13.776   24.783  -99.900   43.013     0   1.62E-03    6800.2   0.074    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3233.1  -16.133    0.025     1    2204.5  -16.138    0.039     1    3643.3  -16.066    0.027   -0.883    0.155   28.881    0.032   -1.573  -99.900  -99.900  -99.900  -99.900
101744.64+355330.1  154.436027   35.891703  2.3188  -26.66  19.540        a     1    0        2        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.673  -13.662   26.727    0.480   44.957     1   8.00E-04    9419.5   0.007    0.000    0.000    0.000     1     780.2  -16.029    0.057     1     780.2  -15.924    0.036     1     780.0  -15.871    0.029     1    1449.5  -16.570    0.086     1     597.2  -17.345    0.540     1    2852.1  -16.988    0.129   -0.669    0.112   31.026    0.028   -1.650    0.184  -99.900  -99.900  -99.900
143450.88+491534.9  218.712000   49.259701  0.8350  -24.72  19.050        a     1    1        2        6        a     QSO       a    0        1    2.000    0.000    0.000    0.481  -13.045  -13.005   26.284    0.102   44.521     1   1.62E-03   14110.0   0.029    0.000    0.000    0.000     1    1187.2  -15.917    0.031     1    1187.8  -15.771    0.020     1    1187.8  -15.615    0.016     1    2415.6  -15.472    0.016     1    3215.7  -15.321    0.013     1    1687.8  -15.311    0.020   -0.704    0.067   30.262    0.012   -1.527    0.039    8.064   46.027   45.803
143418.48+491236.5  218.577025   49.210145  0.2483  -22.30  19.610        a     1    1        3        6        a     QSO       b    1        1    1.586   -0.200    0.199    0.356  -12.590  -12.568   25.423    0.081   43.665     1   3.95E-03   14110.0   0.028    0.000    0.000    0.000     1    1101.8  -15.931    0.032     1    1187.8  -16.328    0.057     1    1103.4  -16.401    0.055     1    2415.6  -16.612    0.063     1    2986.6  -16.491    0.053     1    1926.8  -16.408    0.056   -2.427    0.389   28.186    0.067   -1.060    0.040    8.767   43.958   44.090
143434.82+490522.7  218.645087   49.089647  1.9011  -26.14  19.360        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.462  -13.086  -13.045   27.133    0.101   45.363     1   1.49E-03   14110.0   0.029    0.000    0.000    0.000     1    1187.2  -16.339    0.064     1    1128.0  -16.121    0.036     1    1187.8  -15.949    0.023     1    2415.6  -16.199    0.031     1    3215.7  -16.168    0.033     1    1668.4  -17.019    0.164   -0.506    0.063   30.630    0.011   -1.342    0.039    8.697   46.545   46.299
092157.59+275101.0  140.489993   27.850292  1.7710  -26.12  19.180        a     1    1        0        4        a     QSO       b    0        1    1.081   -0.517    0.474    0.484  -13.335  -13.328   26.251    0.233   44.597     1   7.51E-04   27750.0   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1    1155.8  -15.932    0.029     1     494.1  -15.713    0.030     1    1877.0  -15.786    0.023     1    2865.2  -15.742    0.025    -1       0.0  -99.900  -99.900   -0.094    0.041   30.707    0.009   -1.710    0.089    8.942   46.738   46.216
221729.41-081154.9  334.372570   -8.198605  1.0103  -24.75  19.170        a     1    1        0        6        a     QSO       b    0        1    2.039   -0.126    0.233    0.240  -12.762  -12.695   26.814    0.068   45.047     1   3.78E-03   12240.0   0.050    0.000    0.000    0.000     1     377.6  -16.072    0.089     1     742.0  -16.139    0.052     1     626.0  -15.914    0.032     1    1368.2  -15.902    0.029     1    2253.2  -15.793    0.025     1    3107.5  -15.906    0.024   -0.428    0.174   30.043    0.029   -1.239    0.028    8.642   45.862   45.814
221719.55-081234.4  334.331459   -8.209572  1.4585  -25.69  20.120        a     1    1        1        6        a  DUSTRE       a    1        1    2.000    0.000    0.000    0.143  -13.157  -13.094   26.800    0.132   45.030     1   1.13E-03   13410.0   0.049    0.000    0.000    0.000     1     298.1  -16.157    0.119     1     695.9  -16.260    0.069     1     652.5  -16.238    0.055     1    1368.2  -16.321    0.053     1    2253.2  -16.293    0.048     1    3107.5  -16.312    0.040   -1.171    0.253   30.351    0.048   -1.363    0.054    8.523   45.830   45.947
144419.48+123619.8  221.081174   12.605501  1.5068  -26.14  19.070        a     1    1        1        1        a     QSO       b    0        1    1.786   -0.181    0.185    0.263  -13.173  -13.155   26.692    0.059   44.919     1   1.17E-03   74600.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6432.8  -15.730    0.018   -0.371    0.027   30.767    0.005   -1.564    0.023    8.728   46.689   46.314
110444.33+450449.5  166.184712   45.080440  0.5942  -23.46  19.770        a     1    0        1        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.341  -13.327   25.608  -99.900   43.838     0   9.22E-04   17441.7   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     495.6  -16.380    0.062     1   13689.5  -16.217    0.016     1    5475.0  -16.047    0.022     1    2264.9  -15.903    0.031   -0.546    0.061   29.181    0.014   -1.371  -99.900  -99.900  -99.900  -99.900
115942.79-013150.2  179.928314   -1.530616  1.2571  -26.04  18.590        a     1    1        1        1        a     QSO       b    0        1    1.996   -0.232    0.250    0.115  -12.948  -12.917   26.816    0.071   45.046     1   1.92E-03   24050.0   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6130.4  -15.368    0.015    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.313    0.045   30.745    0.008   -1.508    0.027    8.806   46.718   46.338
115916.39-014552.5  179.818331   -1.764587  1.9363  -26.75  18.690        a     1    0        2        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.451  -13.420   26.778    0.326   45.008     1   1.02E-03   13078.9   0.021    0.000    0.000    0.000     1     824.5  -16.000    0.045     1     796.5  -15.781    0.026    -1       0.0  -99.900  -99.900     1    7719.0  -15.878    0.017    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.481    0.075   31.008    0.013   -1.623    0.125  -99.900  -99.900  -99.900
130423.16+020950.6  196.096502    2.164060  1.6233  -25.65  19.440        a     1    1        1        6        a     QSO       a    0        1    2.000    0.000    0.000    0.333  -13.208  -13.182   26.831    0.110   45.057     1   1.36E-03   13900.0   0.018    0.000    0.000    0.000     1     611.8  -16.104    0.090     1    1177.9  -15.969    0.033     1     979.6  -15.795    0.023     1    2137.1  -15.907    0.025     1    1481.7  -15.826    0.032     1    2959.5  -15.993    0.027   -0.643    0.224   30.659    0.043   -1.469    0.045    9.073   46.136   46.233
130416.99+020537.0  196.070829    2.093637  0.2285  -23.14  17.370        a     1    1        3        6        g    NLS1       b    0        1    3.107   -0.078    0.080  -99.900  -11.794  -11.725   26.021    0.026   44.565     1   4.92E-02   13900.0   0.017    0.000    0.000    0.000     1     611.8  -15.384    0.023     1    1108.2  -15.226    0.010     1    1049.3  -15.044    0.011     1    1879.5  -14.901    0.014     1    1481.7  -14.815    0.012     1    2681.2  -14.710    0.014   -0.441    0.032   29.522    0.006   -1.344    0.010    7.518   45.457   45.427
130403.48+020711.2  196.014502    2.119794  2.2534  -27.18  19.240        a     1    0        0        6        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.159  -13.133   27.226  -99.900   45.455     0   1.40E-03   12310.2   0.017    0.000    0.000    0.000     1     611.8  -15.988    0.072     1    1108.2  -15.789    0.025     1    1049.3  -15.843    0.024     1    1879.5  -16.447    0.062     1     250.6  -16.884    0.424     1    2164.7  -16.674    0.095   -0.502    0.051   31.054    0.011   -1.469  -99.900  -99.900  -99.900  -99.900
031845.17-001845.3   49.688223   -0.312598  3.2233  -27.80  21.070        a     1    1        1        1        a     QSO       a    0        1    2.000    0.000    0.000    0.571  -13.171  -13.106   27.634    0.131   45.859     1   1.25E-03    9192.0   0.051    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4530.8  -17.342    0.172    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.966    0.291   31.422    0.057   -1.454    0.055    9.227   47.097   46.976
115741.07+523944.9  179.421158   52.662495  1.2184  -25.39  19.320        b     1    0        0        3        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2629.6  -15.737    0.019     1    3064.5  -15.705    0.020     1    3064.5  -15.733    0.021   -0.607    0.095   30.487    0.014  -99.900  -99.900  -99.900  -99.900  -99.900
082229.77+442705.2  125.624076   44.451452  1.0566  -26.70  17.460        a     1    1        3        6        g     QSO       b    0        1    1.890   -0.179    0.182    0.279  -12.336  -12.277   27.241    0.052   45.466     1   9.33E-03   10600.0   0.055    0.000    0.000    0.000     1     917.0  -15.459    0.017     1     917.0  -15.380    0.011     1     917.0  -15.191    0.011     1    1852.7  -15.072    0.014     1    1981.3  -15.011    0.011     1    3714.3  -15.036    0.013   -0.430    0.071   30.848    0.012   -1.384    0.020    8.765   46.792   46.485
103339.80+411711.1  158.415848   41.286425  1.1170  -25.12  19.690        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.983  -13.967   25.642  -99.900   43.871     0   9.72E-04   12254.0   0.010    0.000    0.000    0.000     1    1325.9  -16.102    0.045     1    1181.2  -16.056    0.032     1    1326.0  -15.942    0.022     1    2571.1  -15.907    0.022     1    3537.8  -15.855    0.021     1    3619.8  -15.997    0.025   -0.962    0.134   30.258    0.023   -1.772  -99.900  -99.900  -99.900  -99.900
103303.70+411606.2  158.265441   41.268402  1.1170  -24.95  19.400        a     1    1        1        6        g      RL       b    0        1    1.573   -0.105    0.106    0.270  -11.992  -11.983   27.472    0.032   45.715     1   1.81E-02   14320.0   0.010    0.000    0.000    0.000     1    1325.9  -15.802    0.026     1    1181.2  -15.681    0.017     1    1326.0  -15.488    0.013     1    2571.1  -15.374    0.015     1    3537.8  -15.296    0.012     1    3933.5  -15.328    0.015   -0.300    0.111   30.535    0.019   -1.175    0.014    8.330   46.393   46.355
013500.82-004054.3   23.753442   -0.681775  1.0087  -24.19  19.850        a     1    1        1        6        a     QSO       b    0        1    2.136   -0.187    0.190  -99.900  -12.585  -12.542   26.985    0.055   45.228     1   5.86E-03   11480.0   0.025    0.000    0.000    0.000     1     639.4  -16.236    0.122     1     847.6  -16.181    0.064     1     847.6  -15.873    0.028     1    1704.8  -15.758    0.023     1    2402.5  -15.609    0.020     1    3407.6  -15.694    0.020   -0.213    0.131   30.045    0.022   -1.175    0.023    8.228   46.225   45.923
013500.09-004113.4   23.750400   -0.687063  1.2592  -25.29  19.200        a     1    1        0        6        a     QSO       b    0        1    2.094   -0.194    0.201    0.046  -12.602  -12.561   27.202    0.058   45.439     1   5.40E-03   11480.0   0.025    0.000    0.000    0.000     1     738.5  -16.064    0.079     1     847.6  -16.064    0.050     1     847.6  -15.877    0.028     1    1704.8  -15.836    0.026     1    2402.5  -15.826    0.025     1    3407.6  -16.122    0.030   -0.179    0.166   30.306    0.028   -1.191    0.025    8.689   46.118   46.161
123922.38+104659.7  189.843272   10.783267  1.3089  -27.02  17.740        a     1    1        3        1        a     QSO       a    0        1    2.000    0.000    0.000    0.308  -13.295  -13.268   26.510    0.120   44.740     1   1.17E-03   15830.0   0.018    0.000    0.000    0.000     1     300.8  -15.470    0.037    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.041    0.102   31.068    0.018   -1.750    0.047    9.035   47.164   46.616
161742.53+322234.3  244.427240   32.376199  0.1510  -22.90  18.310        a     1    1        3        6        g      RL       c    1        1    1.401   -0.122    0.130    0.861  -11.063  -10.932   26.553    0.086   44.823     1   1.09E-01    9868.0   0.018    1.091   -0.183    0.208     1     889.4  -15.107    0.011     1     356.5  -15.057    0.013     1     630.5  -15.168    0.013     1    1908.9  -15.481    0.017     1    2127.6  -15.653    0.021     1    3357.4  -15.606    0.018   -3.178    0.227   28.709    0.043   -0.828    0.037    0.000   45.106   45.114
103347.31+094039.0  158.447157    9.677510  1.0283  -26.92  17.120        a     1    1        3        6        g     QSO       b    0        1    2.056   -0.144    0.149    0.187  -12.275  -12.229   27.303    0.043   45.537     1   1.17E-02   10220.0   0.030    0.000    0.000    0.000     1     837.3  -15.181    0.013     1     837.2  -15.083    0.009     1     837.3  -14.864    0.011     1    1676.8  -14.696    0.013     1    2321.0  -14.570    0.009     1    3357.1  -14.608    0.013   -0.284    0.048   31.131    0.008   -1.469    0.017    9.265   47.143   46.753
151021.30+372028.1  227.588761   37.341144  3.6164  -26.71  23.650        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.291  -13.271   27.583  -99.900   45.812     0   1.02E-03   18110.5   0.013    0.000    0.000    0.000     1    1577.8  -16.456    0.065     1    1065.5  -16.629    0.082     1     635.2  -17.038    0.180     1    1422.9  -16.998    0.149     1    1260.5  -17.064    0.207     1    1371.9  -17.113    0.199   -2.947    1.866   31.881    0.540   -1.650  -99.900  -99.900  -99.900  -99.900
100538.74+125116.6  151.411431   12.854615  1.2945  -25.51  19.120        a     1    1        2        1        a     QSO       a    0        1    2.000    0.000    0.000    0.273  -12.906  -12.858   26.902    0.100   45.138     1   2.59E-03    7330.0   0.035    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    7272.3  -15.971    0.019   -0.265    0.049   30.548    0.007   -1.399    0.038    8.782   46.581   46.207
161047.60-005750.8  242.698356   -0.964112  1.7441  -26.85  18.490        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.814  -12.720   27.366  -99.900   45.596     0   1.97E-03    8513.7   0.084    0.000    0.000    0.000     1     482.4  -16.007    0.062     1     405.5  -15.921    0.052     1     624.5  -15.845    0.031     1    1868.4  -15.965    0.027     1    2623.5  -15.999    0.030     1    2729.7  -16.021    0.029   -0.576    0.155   30.720    0.035   -1.287  -99.900  -99.900  -99.900  -99.900
161027.63-005645.2  242.615161   -0.945908  1.7419  -26.42  19.150        a     1    0        1        6        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.933  -12.839   27.246  -99.900   45.475     0   1.91E-03    8730.1   0.083    0.000    0.000    0.000     1     624.5  -16.182    0.078     1     385.9  -16.235    0.105     1     624.5  -15.979    0.039     1    1901.7  -16.260    0.040     1    2623.5  -16.456    0.058     1    2729.7  -16.360    0.046  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
102005.99+033308.4  155.024969    3.552352  0.9358  -27.00  16.980        a     1    1        3        6        g     QSO       b    0        1    2.072   -0.157    0.162    0.200  -12.119  -12.074   27.359    0.037   45.595     1   1.63E-02   10220.0   0.030    0.000    0.000    0.000     1     835.6  -15.039    0.011     1     835.6  -14.939    0.008     1     894.5  -14.764    0.010     1    1660.3  -14.652    0.013     1    2107.7  -14.534    0.008     1    3143.9  -14.628    0.013   -0.570    0.082   31.191    0.013   -1.471    0.015    9.258   47.058   46.780
102014.02+033013.5  155.058450    3.503772  1.7276  -26.82  18.610        a     1    0        1        6        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.379  -13.337   26.739    0.324   44.969     1   8.79E-04    9315.5   0.030    0.000    0.000    0.000     1     835.6  -16.069    0.066     1     835.6  -15.863    0.032     1     894.5  -15.760    0.023     1    1660.3  -16.028    0.032     1    1951.7  -16.622    0.088     1    2908.9  -16.771    0.093   -0.376    0.085   30.744    0.019   -1.537    0.124  -99.900  -99.900  -99.900
163515.50+380804.4  248.814585   38.134567  1.8136  -27.77  17.710        a     1    1        3        6        g      RL       c    0        1    1.739   -0.043    0.044    0.323  -11.644  -11.607   28.405    0.019   46.633     1   4.13E-02   57810.0   0.011    0.286   -0.081    0.086     1    2184.2  -15.496    0.011     1    2326.5  -15.334    0.007     1    4845.2  -15.217    0.010     1   14450.2  -15.344    0.012     1   19083.5  -15.649    0.008     1   13695.1  -15.898    0.014   -0.583    0.043   31.413    0.009   -1.154    0.008    9.124   47.396   47.235
122325.74+453803.7  185.857268   45.634386  0.1989  -22.27  19.130        a     1    1        3        6        g     QSO       b    1        1    0.972   -0.094    0.093    0.579  -11.647  -11.644   25.951    0.044   44.331     1   2.85E-02    9991.0   0.011    0.000    0.000    0.000     1     825.5  -15.573    0.020     1     825.5  -15.537    0.014     1     825.5  -15.375    0.014     1    1654.2  -15.322    0.016     1    2252.6  -15.177    0.013     1    3311.7  -14.997    0.014   -0.982    0.182   29.078    0.033   -1.200    0.021    8.941   44.966   44.905
122259.59+453626.2  185.748325   45.607289  1.2306  -25.76  18.940        a     1    0        2        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.395  -13.378   26.334    0.365   44.563     1   8.29E-04    8868.2   0.011    0.000    0.000    0.000     1     741.1  -15.859    0.032     1     825.5  -15.851    0.022     1     825.5  -15.733    0.019     1    1654.2  -15.636    0.020     1    2252.6  -15.716    0.022     1    3311.7  -15.952    0.024   -0.345    0.080   30.476    0.014   -1.590    0.140  -99.900  -99.900  -99.900
093223.14+535033.0  143.096435   53.842525  2.1420  -25.97  19.820        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.077  -13.267  -13.244   27.067    0.139   45.291     1   1.07E-03    9992.0   0.016    0.000    0.000    0.000     1     511.4  -16.174    0.063     1     616.5  -16.099    0.037     1     616.6  -15.908    0.026     1     833.5  -16.041    0.039     1    1380.7  -15.943    0.037     1    1783.3  -15.983    0.032   -0.616    0.338   30.783    0.049   -1.426    0.057    8.898   46.391   46.385
082310.95+442048.1  125.795626   44.346711  1.7799  -26.35  19.030        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.524  -13.113  -13.045   27.062    0.115   45.293     1   1.62E-03   10600.0   0.054    0.000    0.000    0.000     1     743.5  -16.136    0.059     1     743.5  -15.997    0.030     1     743.5  -15.790    0.022     1    1503.0  -15.911    0.026     1    1587.4  -15.912    0.033     1    3013.2  -15.892    0.023   -0.507    0.048   30.753    0.011   -1.417    0.044    8.968   46.637   46.372
133558.28+031252.5  203.992846    3.214608  1.3563  -25.62  19.000        a     1    1        1        6        a     QSO       b    0        1    2.557   -0.268    0.277  -99.900  -13.083  -13.031   26.891    0.074   45.223     1   1.46E-03   27710.0   0.019    0.000    0.000    0.000     1     826.7  -16.060    0.051     1     826.7  -15.839    0.027     1     826.8  -15.646    0.019     1    1646.5  -15.609    0.020     1    2238.4  -15.567    0.019     1    3304.1  -15.586    0.019    0.131    0.052   30.557    0.009   -1.407    0.029    8.791   46.901   46.347
121001.72+392150.8  182.507194   39.364131  2.9618  -26.85  21.740        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.241  -13.595  -13.563   27.083    0.157   45.313     1   5.39E-04   26260.0   0.023    0.000    0.000    0.000     1     661.0  -16.398    0.099     1     608.0  -16.359    0.110     1    2385.8  -16.986    0.128     1    1184.2  -17.033    0.189     1    7344.5  -17.366    0.170     1    2406.0  -17.035    0.144   -0.528    0.168   31.000    0.038   -1.503    0.062    9.137   46.859   46.571
150824.22-000603.8  227.100924   -0.101074  1.5777  -26.25  19.220        b     1    0        0        1        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.048  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    7176.8  -16.143    0.023    -1       0.0  -99.900  -99.900   -0.687    0.069   30.844    0.010  -99.900  -99.900  -99.900  -99.900  -99.900
031808.04-002519.8   49.533516   -0.422179  1.6536  -25.24  20.190        a     1    1        1        1        a     QSO       a    0        1    2.000    0.000    0.000    0.294  -12.964  -12.901   27.121    0.122   45.358     1   6.04E-04   23260.0   0.049    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4530.4  -16.510    0.035    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.717    0.153   30.407    0.023   -1.261    0.048    8.506   46.078   46.123
025845.82-065503.0   44.690948   -6.917527  2.0029  -26.58  19.180        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.621  -12.556   27.678  -99.900   45.907     0   1.75E-03    7234.6   0.052    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1578.8  -16.081    0.031     1    1748.5  -16.035    0.037     1    1748.6  -16.080    0.037   -0.467    0.087   31.016    0.012   -1.281  -99.900  -99.900  -99.900  -99.900
224721.05-091548.6  341.837727   -9.263513  4.1303  -26.88  24.920        a     1    1        1        6        a    BALQ       a    1        0    2.000    0.000    0.000    0.579  -13.325  -13.279   27.712    0.128   45.941     1   9.42E-04   14040.0   0.033    0.000    0.000    0.000     1     540.7  -16.409    0.146     1     381.8  -16.668    0.245     1     238.2  -16.602    0.207     1     990.7  -16.845    0.170     1     653.6  -16.824    0.203     1    1733.8  -17.004    0.175  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
224740.17-091511.7  341.917390   -9.253254  4.1668  -26.93  25.710        a     1    0        0        6        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.071  -13.026   27.975  -99.900   46.204     0   9.53E-04   12732.5   0.033    0.000    0.000    0.000     1     429.0  -16.588    0.241     1     701.7  -16.727    0.209     1     430.0  -16.912    0.312     1    1076.7  -16.909    0.190     1     493.9  -17.149    0.429     1    1134.7  -17.252    0.362   -0.941    0.110   31.835    0.027   -1.481  -99.900  -99.900  -99.900  -99.900
025356.81-001123.8   43.486720   -0.189959  0.7562  -24.07  19.540        a     1    1        3        3        a     QSO       a    0        1    2.000    0.000    0.000    0.920  -13.152  -13.082   26.114    0.105   44.337     1   8.34E-04   24740.0   0.056    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4399.9  -16.262    0.023     1    1711.2  -16.034    0.033    -1       0.0  -99.900  -99.900     1    1361.0  -16.005    0.040   -0.473    0.042   29.520    0.008   -1.307    0.040    8.526   45.464   45.220
100513.61+004028.3  151.306738    0.674531  2.5543  -28.53  18.300        a     1    0        2        1        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.695  -12.658   27.830  -99.900   46.060     0   1.77E-03    4902.0   0.026    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2048.8  -17.238    0.256    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
003409.08+000318.4    8.537853    0.055129  1.2015  -24.37  19.680        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.100  -13.066   26.621    0.288   44.850     1   1.32E-03    7126.1   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     645.5  -15.920    0.043     1     872.3  -15.849    0.043     1    1009.1  -16.075    0.050   -0.039    0.051   30.208    0.008   -1.377    0.111  -99.900  -99.900  -99.900
171330.20+644253.0  258.375863   64.714733  1.0506  -26.13  17.830        a     1    1        1        6        a     QSO       b    0        1    2.044   -0.198    0.202    0.091  -12.521  -12.482   27.071    0.056   45.304     1   6.99E-03    9244.0   0.026    0.000    0.000    0.000     1     758.0  -15.652    0.022     1     758.1  -15.596    0.016     1     838.6  -15.396    0.014     1    1746.9  -15.259    0.016     1    2117.9  -15.152    0.014     1    3041.5  -15.273    0.016   -0.238    0.104   30.610    0.017   -1.358    0.023    9.201   46.671   46.304
162543.14+490059.0  246.429765   49.016394  0.5449  -23.06  19.760        a     1    0        1        6        w    NLS1       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.166  -13.148   25.696    0.350   43.925     1   1.05E-03    8867.2   0.012    0.000    0.000    0.000     1     734.3  -16.435    0.099     1     734.5  -16.233    0.053     1     734.4  -16.104    0.037     1    1470.6  -15.897    0.027     1    2020.2  -15.760    0.025     1    2223.5  -15.682    0.023   -0.415    0.055   29.354    0.010   -1.404    0.134  -99.900  -99.900  -99.900
110413.45+451642.6  166.056043   45.278524  3.4167  -26.78  23.280        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.801  -12.788   28.008  -99.900   46.237     0   2.87E-03    3774.9   0.009    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3266.7  -17.323    0.172     1    3094.6  -17.517    0.327    -1       0.0  -99.900  -99.900   -0.701    0.347   31.094    0.063   -1.185  -99.900  -99.900  -99.900  -99.900
164327.09+395125.8  250.862897   39.857185  1.0885  -25.06  18.980        a     1    1        1        6        g     QSO       b    0        1    2.264   -0.214    0.220    0.008  -13.185  -13.161   26.471    0.053   44.733     1   1.57E-03   60970.0   0.011    0.000    0.000    0.000     1    3590.9  -15.888    0.015     1    3712.4  -15.701    0.009     1    3712.7  -15.488    0.009     1   11696.5  -15.416    0.012     1    9756.5  -15.269    0.007     1   14522.1  -15.340    0.012   -0.131    0.124   30.480    0.021   -1.539    0.022    8.683   46.595   46.111
164258.80+394837.0  250.745038   39.810287  0.5931  -26.20  16.840        a     1    1        3        6        g      RL       b    0        1    1.517   -0.033    0.033    0.388  -11.000  -10.991   27.822    0.012   46.073     1   1.97E-01    9463.0   0.011    0.000    0.000    0.000     1    4180.6  -15.113    0.005     1    4302.2  -15.003    0.004     1    5375.8  -15.016    0.008     1   13559.3  -14.918    0.011     1   11283.6  -14.745    0.005     1   16886.4  -14.708    0.011   -0.833    0.133   30.569    0.025   -1.054    0.011    9.024   46.599   46.525
134739.84+622149.5  206.916004   62.363769  0.8041  -23.59  20.020        a     1    1        0        4        a      RL       b    0        1    1.906   -0.259    0.281    0.211  -12.752  -12.727   26.508    0.085   44.734     1   3.44E-03    9944.0   0.019    0.000    0.000    0.000     1     443.5  -16.695    0.180    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1235.4  -16.392    0.049     1    2189.6  -16.042    0.033     1    2519.5  -16.350    0.043   -0.439    0.120   29.337    0.024   -1.086    0.034    8.298   45.217   45.272
094238.56+090630.4  145.660685    9.108451  0.2173  -22.34  18.610        a     1    1        3        6        a     QSO       a    0        1    2.000    0.000    0.000    0.571  -13.309  -13.270   24.640    0.174   42.872     1   1.16E-03    9735.0   0.027    0.000    0.000    0.000     1     818.1  -15.578    0.027     1     818.2  -15.513    0.018     1     818.3  -15.387    0.015     1    1637.0  -15.385    0.017     1    2204.4  -15.225    0.014     1    2576.6  -15.171    0.016   -1.023    0.079   29.102    0.014   -1.713    0.067    8.039   44.518   44.553
094215.12+090015.8  145.563038    9.004410  0.2126  -23.24  17.830        a     1    1        3        6        g     QSO       b    0        1    1.680   -0.087    0.150    0.545  -12.244  -12.219   25.642    0.059   43.875     1   1.00E-02    9735.0   0.028    0.000    0.000    0.000     1     818.1  -15.297    0.017     1     818.2  -15.237    0.012     1     818.3  -15.202    0.013     1    1637.0  -15.312    0.016     1    2204.4  -15.229    0.014     1    2875.6  -15.123    0.015   -1.774    0.102   29.229    0.018   -1.377    0.024    9.839   44.708   44.774
160757.70+322200.1  241.990448   32.366695  1.4155  -25.51  19.640        a     1    1        0        5        a     QSO       b    0        1    2.123   -0.222    0.232    0.170  -13.443  -13.405   26.493    0.067   44.734     1   7.30E-04   80800.0   0.023    0.000    0.000    0.000     1   16515.4  -16.136    0.012     1     272.2  -15.881    0.055    -1       0.0  -99.900  -99.900     1    2122.0  -15.785    0.020     1     566.1  -15.838    0.050     1    1489.6  -15.932    0.032   -0.807    0.141   30.663    0.019   -1.600    0.027    8.612   46.361   46.175
014322.05+144136.2   25.841891   14.693404  2.3742  -25.54  20.570        b     1    0        0        2        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.046  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     820.6  -17.553    0.793     1    2040.1  -17.111    0.217    0.225    0.829   30.276    0.144  -99.900  -99.900  -99.900  -99.900  -99.900
094855.33+403944.6  147.230569   40.662410  1.2491  -26.78  17.680        a     1    1        3        6        g      RL       b    0        1    1.650   -0.099    0.100    0.368  -11.890  -11.877   27.722    0.031   45.957     1   2.16E-02   12140.0   0.014    0.000    0.000    0.000     1    1010.2  -15.662    0.021     1    1010.1  -15.489    0.013     1    1010.2  -15.253    0.012     1    2022.9  -15.123    0.014     1    2592.1  -15.076    0.011     1    4053.4  -15.107    0.014   -0.196    0.083   30.917    0.015   -1.226    0.013    8.751   47.044   46.693
161404.26+340415.4  243.517784   34.070956  1.2568  -25.65  18.950        a     1    1        1        6        a     QSO       b    0        1    1.975   -0.227    0.230    0.259  -12.962  -12.942   26.785    0.069   45.014     1   2.21E-03   21750.0   0.014    0.000    0.000    0.000     1     608.4  -16.042    0.059     1    1197.9  -15.911    0.025     1    2129.5  -15.843    0.016     1    5341.6  -15.781    0.016     1    4279.1  -15.879    0.020     1    3520.5  -16.062    0.027   -0.328    0.101   30.423    0.018   -1.396    0.027    8.651   46.243   46.073
161341.06+341247.8  243.421104   34.213283  1.3971  -27.35  17.510        a     1    1        3        6        g      RL       b    0        1    1.663   -0.051    0.051    0.308  -11.892  -11.879   27.838    0.018   46.071     1   2.57E-02   29750.0   0.014    0.000    0.000    0.000     1     608.4  -15.518    0.024     1    1197.9  -15.382    0.011     1    2400.8  -15.211    0.010     1   13987.6  -15.221    0.012     1    4279.1  -15.265    0.011     1    3520.5  -15.445    0.016   -0.300    0.055   31.120    0.010   -1.259    0.008    8.861   47.171   46.853
170257.00+324137.4  255.737511   32.693730  0.8758  -24.90  19.120        a     1    1        1        6        a     QSO       b    0        1    2.495   -0.278    0.287  -99.900  -12.982  -12.931   26.467    0.077   44.781     1   2.47E-03   14450.0   0.020    0.000    0.000    0.000     1    1089.9  -15.752    0.022     1    1090.1  -15.700    0.016     1    1090.1  -15.599    0.015     1    2065.6  -15.512    0.017     1    1052.8  -15.370    0.022     1    2470.2  -15.382    0.017   -0.803    0.092   30.348    0.015   -1.489    0.030    8.532   46.119   45.954
145506.12+562935.6  223.775507   56.493228  1.0385  -26.64  17.940        a     1    0        3        6        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -13.054  -13.033   26.497  -99.900   44.726     0   2.04E-03    7468.3   0.014    0.000    0.000    0.000     1     747.6  -15.551    0.019     1     662.1  -15.491    0.014     1     662.1  -15.384    0.015     1    1516.9  -15.340    0.017     1    2018.2  -15.292    0.015     1    3039.6  -15.416    0.017   -1.023    0.073   30.734    0.012   -1.626  -99.900  -99.900  -99.900  -99.900
145437.37+563553.5  223.655743   56.598203  0.6791  -23.38  20.000        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.096  -13.075   26.005    0.129   44.230     1   1.63E-03    9162.0   0.014    0.000    0.000    0.000     1     707.4  -16.651    0.122     1     662.1  -16.448    0.063     1     662.1  -16.226    0.039     1    1496.5  -16.102    0.033     1    2018.2  -15.886    0.028     1    2998.5  -15.885    0.023   -0.473    0.116   29.421    0.021   -1.311    0.050    7.993   45.380   45.118
084725.41+010331.5  131.855880    1.058764  0.9375  -24.63  18.970        c     1    0        0        0        a     QSO       a    0        1    2.000    0.000    0.000    0.231  -12.894  -12.848   26.564    0.099   44.801     1   2.63E-03    8950.0   0.034    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
084723.66+011010.4  131.848615    1.169566  1.0813  -25.56  18.700        a     1    1        0        6        a     QSO       b    0        1    2.095   -0.191    0.196    0.242  -12.534  -12.481   27.114    0.057   45.352     1   7.07E-03    8950.0   0.034    0.000    0.000    0.000     1     735.4  -15.872    0.038     1     735.4  -15.769    0.023     1     735.4  -15.531    0.017     1    1472.5  -15.389    0.018     1    2040.0  -15.362    0.017     1    2947.9  -15.430    0.018   -0.436    0.066   30.527    0.011   -1.310    0.022    9.200   46.510   46.241
120053.73-011243.8  180.223905   -1.212167  0.5382  -22.57  20.790        c     1    0        0        0        a  DUSTRE       a    1        1    2.000    0.000    0.000    0.029  -13.267  -13.236   25.602    0.094   43.824     1   9.87E-04   25350.0   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133241.78+442430.9  203.174090   44.408605  1.4900  -25.85  19.060        c     1    0        0        0        a      RL       a    0        1    2.000    0.000    0.000    0.333  -13.189  -13.165   26.755    0.132   44.982     1   1.43E-03    8929.0   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
113556.45+674612.2  173.985213   67.770069  0.3186  -22.17  19.720        a     1    1        3        6        a     QSO       b    0        1    1.958   -0.165    0.169    0.174  -12.621  -12.606   25.683    0.058   43.910     1   4.86E-03   17850.0   0.011    0.000    0.000    0.000     1     230.1  -15.912    0.079     1     230.2  -16.081    0.092     1     230.2  -15.914    0.058     1     461.4  -15.935    0.052     1    4256.1  -15.770    0.018     1     929.0  -15.805    0.036   -1.536    0.148   28.975    0.025   -1.263    0.024    9.175   44.576   44.631
024055.81-081953.3   40.232550   -8.331476  1.8016  -25.28  20.070        a     1    1        0        6        a     QSO       b    0        1    2.166   -0.301    0.316    0.214  -13.626  -13.577   26.602    0.091   44.848     1   5.18E-04   74880.0   0.028    0.000    0.000    0.000     1    2169.0  -16.327    0.051     1    2491.4  -16.151    0.023     1   15392.6  -15.973    0.010     1    8501.5  -16.074    0.017     1   19289.5  -16.017    0.012     1   16983.2  -16.067    0.015    0.299    0.091   30.332    0.021   -1.432    0.036    8.820   46.517   46.072
024125.89-080935.8   40.357898   -8.159946  3.0766  -26.25  22.810        a     1    1        0        6        a     QSO       b    0        1    2.027   -0.312    0.322    0.216  -13.662  -13.621   27.079    0.133   45.311     1   4.70E-04   74880.0   0.028    0.000    0.000    0.000     1    2118.0  -16.403    0.058     1    2362.3  -16.387    0.036     1   11271.3  -17.009    0.067     1    4794.5  -17.047    0.096     1    6103.2  -17.209    0.142     1    7139.2  -17.238    0.133   -0.288    0.013   30.920    0.003   -1.474    0.051    9.314   46.915   46.536
024105.83-081153.1   40.274324   -8.198105  0.9786  -23.79  20.240        a     1    1        0        6        a     QSO       b    0        1    1.369   -0.246    0.249    0.424  -13.356  -13.340   25.893    0.092   44.168     1   6.60E-04   74880.0   0.028    0.000    0.000    0.000     1    2182.8  -16.400    0.058     1    2461.1  -16.380    0.036     1   15342.6  -16.158    0.012     1    8711.9  -16.066    0.017     1   20298.9  -15.929    0.010     1   16397.1  -15.961    0.014   -0.679    0.081   29.842    0.013   -1.515    0.036    7.976   45.599   45.358
155053.16+052112.1  237.721528    5.353385  0.1098  -22.21  17.140        a     1    1        3        6        a    QSOG       b    0        1    0.372   -0.379    0.360    0.667  -12.616  -12.612   24.196    0.215   42.806     1   1.75E-03   16010.0   0.043    0.000    0.000    0.000     1     623.2  -14.999    0.011     1     134.0  -14.968    0.018     1     565.7  -14.834    0.011     1    6951.4  -14.748    0.012     1    1590.4  -14.764    0.011     1    2492.2  -14.678    0.013   -1.129    0.067   28.989    0.013   -1.840    0.083    8.500   44.533   44.388
131949.45+524740.0  199.956078   52.794470  0.5211  -23.25  19.470        b     1    0        2        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.013  -99.900  -99.900  -99.900     1     599.3  -16.219    0.060     1     482.4  -16.062    0.037     1     599.3  -15.964    0.028     1     458.2  -15.862    0.042     1    1703.4  -15.777    0.027     1    2404.3  -15.690    0.022   -0.777    0.060   29.408    0.011  -99.900  -99.900  -99.900  -99.900  -99.900
132139.56+002357.5  200.414857    0.399329  1.6183  -27.55  17.940        a     1    1        3        3        a     QSO       b    0        1    1.764   -0.186    0.201    0.309  -12.459  -12.440   27.470    0.070   45.697     1   6.06E-03    8533.0   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2130.0  -15.272    0.012    -1       0.0  -99.900  -99.900     1    5334.5  -15.426    0.013     1    1005.2  -15.644    0.032   -0.486    0.038   31.199    0.007   -1.431    0.027    9.309   47.085   46.792
164228.53+394343.5  250.618885   39.728750  1.8704  -26.98  19.120        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.794  -13.777   26.385  -99.900   44.614     0   4.76E-04   52650.3   0.011    0.000    0.000    0.000     1    3525.0  -15.852    0.014     1    3646.5  -15.785    0.010     1    4720.1  -15.718    0.011     1   11162.7  -16.007    0.015     1    9585.3  -16.321    0.023     1   14256.4  -16.163    0.017   -0.907    0.108   31.082    0.023   -1.803  -99.900  -99.900  -99.900  -99.900
132044.52+151302.3  200.185500   15.217310  1.5975  -25.89  19.410        a     1    1        1        3        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.149  -13.124   26.874    0.132   45.098     1   1.36E-03    9002.0   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2868.7  -15.701    0.015     1    3180.1  -15.759    0.020     1    3048.9  -15.696    0.020    -1       0.0  -99.900  -99.900   -0.751    0.204   30.790    0.040   -1.503    0.053    8.761   46.371   46.338
035320.62-005256.2   58.335935   -0.882291  1.0259  -24.88  18.880        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.484  -13.366   26.151    0.342   44.380     1   8.97E-04   11283.0   0.118    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     889.3  -15.917    0.037    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.065    0.077   29.779    0.015   -1.393    0.131  -99.900  -99.900  -99.900
161723.12+322818.2  244.346365   32.471737  0.3280  -22.70  20.770        a     1    0        3        6        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.916  -12.890   25.431  -99.900   43.661     0   2.02E-03    8381.9   0.017    0.000    0.000    0.000     1     645.6  -16.142    0.069     1     171.2  -16.266    0.138     1     411.5  -16.510    0.139     1    1368.8  -16.723    0.107     1    1932.0  -16.693    0.096     1    2721.0  -16.606    0.065   -3.196    0.200   28.454    0.033   -1.160  -99.900  -99.900  -99.900  -99.900
122643.27-025352.9  186.680322   -2.898033  1.3266  -26.03  18.710        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.043  -12.798  -12.760   27.037    0.098   45.263     1   2.61E-03    8032.0   0.026    0.000    0.000    0.000     1     656.4  -15.866    0.047     1     656.4  -15.681    0.022     1     656.5  -15.445    0.016     1    1315.0  -15.405    0.018     1    1769.7  -15.419    0.018     1    2631.8  -15.632    0.020   -0.380    0.083   30.810    0.015   -1.448    0.038    8.921   46.773   46.426
121249.83+065945.4  183.207662    6.995957  0.2095  -22.52  18.880        a     1    1        3        3        a      RL       b    0        1    1.669   -0.179    0.179    0.412  -12.442  -12.429   25.417    0.070   43.650     1   6.59E-03   10130.0   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3919.1  -15.706    0.012     1    2075.4  -15.753    0.023     1    4009.9  -15.721    0.019    -1       0.0  -99.900  -99.900   -1.919    0.089   28.710    0.014   -1.264    0.027    8.043   44.309   44.346
132857.36+540544.0  202.239035   54.095563  0.9603  -25.24  18.750        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.500  -13.206  -13.186   26.253    0.115   44.489     1   1.06E-03   14410.0   0.013    0.000    0.000    0.000     1     688.1  -15.832    0.033     1     516.8  -15.812    0.031     1     630.8  -15.637    0.020     1    1128.9  -15.572    0.021     1    1428.2  -15.474    0.021     1    2284.2  -15.548    0.019   -0.703    0.095   30.354    0.015   -1.574    0.045    8.386   46.109   45.875
132957.14+540505.9  202.488110   54.084985  0.9489  -26.94  16.900        a     1    1        3        6        a     QSO       b    0        1    1.496   -0.141    0.141    0.426  -12.412  -12.403   26.860    0.052   45.113     1   6.69E-03   14410.0   0.013    0.000    0.000    0.000     1    1152.7  -15.063    0.009     1    1152.9  -14.988    0.007     1    1217.8  -14.804    0.009     1    2476.2  -14.643    0.012     1    3112.5  -14.496    0.007     1    4642.8  -14.544    0.012   -0.406    0.046   31.151    0.008   -1.647    0.020    9.096   47.030   46.651
133027.55+541237.9  202.614832   54.210555  3.2352  -26.88  23.380        a     1    0        0        6        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.607  -13.588   27.151    0.273   45.380     1   6.10E-04   12383.5   0.013    0.000    0.000    0.000     1     846.4  -16.250    0.059     1     920.0  -16.433    0.059     1     420.0  -17.089    0.299     1    1476.8  -17.047    0.143     1    1268.0  -16.932    0.170     1    1160.5  -17.179    0.249   -1.921    1.194   31.651    0.303   -1.727    0.105  -99.900  -99.900  -99.900
144421.48+541351.4  221.089524   54.230961  0.8995  -24.80  19.840        a     1    1        2        1        a     QSO       a    1        1    2.000    0.000    0.000    0.333  -12.772  -12.755   26.622    0.100   44.851     1   3.43E-03    6061.0   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6041.8  -16.231    0.021    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -1.430    0.049   29.726    0.009   -1.191    0.039    8.500   45.379   45.467
144355.36+542518.0  220.980697   54.421679  1.5484  -25.99  19.100        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.090  -13.073   26.886    0.307   45.116     1   1.58E-03    5630.4   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6041.8  -15.716    0.015    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.124    0.055   30.719    0.008   -1.471    0.118  -99.900  -99.900  -99.900
122515.65+124441.0  186.315223   12.744733  1.6641  -26.25  19.100        a     1    0        1        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.967  -12.927   27.109  -99.900   45.339     0   2.73E-03    9216.0   0.028    0.000    0.000    0.000     1     237.5  -15.983    0.082     1     237.5  -15.896    0.053     1     237.5  -15.740    0.038     1    2027.7  -15.832    0.024    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.913    0.208   30.830    0.041   -1.428  -99.900  -99.900  -99.900  -99.900
102350.94+041542.0  155.962279    4.261671  1.8092  -26.01  19.340        a     1    1        0        1        a     QSO       a    0        1    2.000    0.000    0.000    0.067  -13.161  -13.126   27.005    0.137   45.229     1   1.44E-03    8296.0   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6032.7  -15.803    0.018    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.211    0.053   30.711    0.008   -1.422    0.053    8.595   46.770   46.362
164326.14+395314.2  250.858948   39.887300  0.7053  -24.70  18.210        a     1    1        1        6        g     QSO       b    0        1    1.623   -0.132    0.134    0.280  -12.817  -12.807   26.214    0.044   44.451     1   2.69E-03   59860.0   0.011    0.000    0.000    0.000     1    2572.4  -15.619    0.012     1    2618.3  -15.470    0.008     1    2694.1  -15.324    0.009     1    9466.5  -15.153    0.012     1    7033.2  -15.001    0.007     1   10628.5  -14.981    0.011   -0.151    0.079   30.326    0.015   -1.578    0.018    8.634   46.369   45.885
161732.43+321146.5  244.385139   32.196276  1.7971  -26.24  19.110        b     1    0        0        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.019  -99.900  -99.900  -99.900     1      80.5  -16.112    0.169     1      59.2  -15.860    0.131     1      80.5  -15.646    0.065     1     160.2  -15.909    0.079     1     240.9  -16.033    0.100     1     642.2  -16.300    0.080   -0.270    0.125   30.783    0.029  -99.900  -99.900  -99.900  -99.900  -99.900
085854.49+514616.0  134.727069   51.771131  0.4069  -22.59  19.850        a     1    0        2        2        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.622  -12.592   25.950  -99.900   44.180     0   3.34E-03    2291.3   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     778.3  -15.927    0.038     1    1377.6  -15.759    0.031    -1       0.0  -99.900  -99.900   -0.915    0.118   29.130    0.023   -1.220  -99.900  -99.900  -99.900  -99.900
120206.24+615507.1  180.526019   61.918659  0.8341  -24.22  19.220        a     1    1        1        6        a     QSO       a    0        1    2.000    0.000    0.000    0.133  -12.851  -12.824   26.464    0.086   44.701     1   2.47E-03   10990.0   0.019    0.000    0.000    0.000     1     389.6  -15.977    0.056     1     546.6  -15.952    0.036     1     649.9  -15.789    0.024     1    1642.8  -15.572    0.019     1    1712.8  -15.373    0.020     1    2512.3  -15.389    0.018   -0.154    0.049   30.037    0.009   -1.371    0.033    8.115   46.139   45.728
015229.26-083640.1   28.121923   -8.611148  1.7211  -26.25  20.260        a     1    0        1        3        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -13.029  -12.996   27.076  -99.900   45.305     0   2.66E-03    5864.7   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1398.8  -16.529    0.070     1    1127.2  -16.783    0.143     1    1010.6  -16.711    0.126   -1.685    0.028   30.754    0.005   -1.412  -99.900  -99.900  -99.900  -99.900
132206.20+001759.7  200.525844    0.299929  0.5299  -24.29  18.090        a     1    0        3        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.218  -12.192   26.622    0.471   44.852     1   9.78E-03     387.9   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2130.0  -15.489    0.013    -1       0.0  -99.900  -99.900     1    4145.6  -15.105    0.012     1     473.0  -15.045    0.032   -0.147    0.075   29.912    0.015   -1.263    0.181  -99.900  -99.900  -99.900
101853.44+635737.4  154.722675   63.960409  1.0138  -24.71  19.540        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.128  -13.110   26.393    0.100   44.623     1   1.50E-03   13320.0   0.012    0.000    0.000    0.000     1    1087.3  -16.240    0.063     1    1087.5  -16.169    0.038     1    1087.4  -15.912    0.022     1    2464.7  -15.748    0.019     1    1322.9  -15.557    0.025     1    1961.2  -15.624    0.023   -0.366    0.077   30.063    0.013   -1.409    0.039    8.394   46.037   45.704
091752.54+414530.5  139.468931   41.758478  1.2772  -25.34  19.350        a     1    1        0        5        a     QSO       a    0        1    2.000    0.000    0.000    0.375  -13.854  -13.831   25.921    0.177   44.151     1   2.79E-04   52040.0   0.015    0.000    0.000    0.000     1    1131.3  -16.413    0.073     1    1351.0  -16.158    0.030     1    1131.4  -16.017    0.024     1     913.2  -15.976    0.035    -1       0.0  -99.900  -99.900     1    2211.8  -16.055    0.035   -0.303    0.111   30.207    0.019   -1.645    0.068    8.070   46.166   45.749
092048.46+275617.0  140.201920   27.938066  1.5256  -26.27  19.210        b     1    0        2        3        o    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.020  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1643.1  -15.577    0.017     1     622.9  -15.743    0.037     1    1812.1  -15.959    0.038    -1       0.0  -99.900  -99.900   -0.715    0.046   30.904    0.009  -99.900  -99.900  -99.900  -99.900  -99.900
142921.87+540611.2  217.341153   54.103123  3.0134  -26.46  21.780        a     1    1        0        6        a      RL       b    0        1    1.454   -0.163    0.157    0.383  -12.285  -12.277   28.027    0.078   46.287     1   8.03E-03    9343.0   0.012    0.000    0.000    0.000     1     549.4  -16.484    0.147     1     708.8  -16.413    0.096     1     448.8  -16.792    0.221     1    1110.2  -16.820    0.141     1     160.5  -16.906    0.480     1     834.9  -16.916    0.208   -0.657    0.224   30.934    0.052   -1.116    0.036    9.127   46.929   46.811
155436.25+320408.4  238.651050   32.069005  1.0576  -26.75  17.480        a     1    1        3        6        a     QSO       b    0        1    1.696   -0.152    0.162    0.395  -12.713  -12.690   26.762    0.056   44.994     1   3.39E-03   23090.0   0.024    0.000    0.000    0.000     1     630.1  -15.337    0.016     1     630.1  -15.225    0.012     1     630.1  -15.079    0.013     1    1260.9  -14.924    0.015     1    1721.7  -14.827    0.012     1    2523.7  -14.870    0.015   -0.478    0.059   30.985    0.010   -1.621    0.022    9.115   46.838   46.494
092802.63+053404.9  142.010998    5.568039  1.3542  -25.54  19.070        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.333  -13.051  -13.002   26.817    0.109   45.043     1   1.75E-03   10070.0   0.036    0.000    0.000    0.000     1     545.7  -16.286    0.119     1     780.8  -16.287    0.066     1     798.6  -16.129    0.039     1    1690.5  -16.081    0.032     1    2170.1  -16.155    0.041     1    2960.4  -16.423    0.051   -0.147    0.214   30.120    0.038   -1.268    0.044    8.451   45.899   45.892
092739.86+053004.7  141.916115    5.501320  0.8437  -25.97  18.030        a     1    1        3        6        a     QSO       b    0        1    1.847   -0.157    0.161    0.355  -12.259  -12.220   27.051    0.053   45.276     1   8.89E-03   10070.0   0.036    0.000    0.000    0.000     1     808.3  -15.489    0.021     1     845.3  -15.403    0.013     1     826.9  -15.372    0.014     1    1532.0  -15.234    0.015     1    2133.7  -15.073    0.011     1    3388.7  -15.152    0.014   -0.872    0.050   30.573    0.009   -1.352    0.021    8.433   46.314   46.185
092753.52+053636.9  141.973014    5.610269  1.0620  -25.97  18.820        a     1    1        3        6        a     QSO       a    0        1    2.000    0.000    0.000    0.520  -13.043  -12.994   26.565    0.110   44.789     1   2.18E-03   10070.0   0.036    0.000    0.000    0.000     1     845.3  -15.738    0.031     1     845.3  -15.774    0.024     1     845.4  -15.752    0.021     1    1690.5  -15.786    0.023     1    2170.1  -15.754    0.024     1    3388.7  -15.773    0.020   -1.286    0.151   30.443    0.025   -1.488    0.043    8.559   45.955   45.957
092732.81+053324.1  141.886744    5.556714  1.1901  -25.14  19.430        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.923  -12.874   26.802  -99.900   45.032     0   1.82E-03    8724.2   0.036    0.000    0.000    0.000     1     774.9  -16.107    0.070     1     845.3  -16.133    0.047     1     845.4  -15.998    0.031     1    1690.5  -15.978    0.028     1    2170.1  -15.922    0.029     1    3388.7  -15.888    0.023   -0.608    0.163   30.222    0.027   -1.312  -99.900  -99.900  -99.900  -99.900
093903.41+022957.4  144.764227    2.499279  1.3350  -25.61  18.840        b     1    0        0        3        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.031  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     374.5  -15.871    0.051     1     406.0  -15.939    0.069     1      45.0  -16.434    0.381    0.013    0.132   30.577    0.019  -99.900  -99.900  -99.900  -99.900  -99.900
114013.07+515945.0  175.054478   51.995842  2.9024  -27.03  21.390        a     1    0        0        4        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.840  -12.820   27.805  -99.900   46.035     0   2.32E-03    5829.3   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     314.5  -16.302    0.076     1     314.5  -17.040    0.261     1    4606.6  -17.355    0.152    -1       0.0  -99.900  -99.900     1     286.2  -17.457    0.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
115043.87-002354.1  177.682792   -0.398380  1.9762  -28.57  17.010        a     1    1        3        1        g      RL       b    0        1    1.453   -0.158    0.159    0.417  -11.804  -11.790   28.139    0.056   46.399     1   2.35E-02    5342.0   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5303.6  -15.275    0.016   -0.162    0.118   31.761    0.023   -1.390    0.023    9.340   47.755   47.403
100541.86+433240.3  151.424440   43.544548  0.1784  -23.16  16.670        a     1    1        3        6        g     QSO       b    0        1    2.938   -0.152    0.157  -99.900  -12.066  -12.028   25.521    0.048   43.990     1   2.46E-02    9870.0   0.011    0.000    0.000    0.000     1     781.9  -15.040    0.011     1     547.6  -14.899    0.009     1     744.1  -14.661    0.010     1    1637.9  -14.531    0.012     1    2169.7  -14.358    0.007     1    1492.4  -14.270    0.015   -0.182    0.048   29.687    0.009   -1.599    0.019    7.753   45.772   45.373
100556.01+433238.5  151.483414   43.544032  1.5866  -24.81  20.900        a     1    1        0        6        a      RL       b    0        1    2.159   -0.317    0.333    0.091  -12.724  -12.704   27.331    0.095   45.576     1   3.03E-03    9870.0   0.011    0.000    0.000    0.000     1     565.2  -16.523    0.148     1     487.8  -16.529    0.123     1     661.6  -16.387    0.061     1    1537.2  -16.482    0.059     1    1652.9  -16.564    0.079     1    1029.2  -16.812    0.145   -0.696    0.171   30.154    0.035   -1.083    0.039    8.703   46.168   46.106
100621.08+433019.1  151.587857   43.505323  0.5430  -23.17  19.390        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.259  -12.925  -12.909   25.937    0.091   44.161     1   2.38E-03    9870.0   0.011    0.000    0.000    0.000     1     628.5  -16.190    0.071     1     628.6  -16.005    0.038     1     628.6  -15.954    0.030     1    1089.3  -15.828    0.028     1    1583.0  -15.687    0.026     1    1100.1  -15.602    0.029   -0.446    0.107   29.463    0.020   -1.353    0.036    8.324   45.164   45.131
082201.94+441953.3  125.508119   44.331497  0.7628  -24.44  18.850        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.113  -13.042   26.158  -99.900   44.387     0   1.81E-03    8986.4   0.057    0.000    0.000    0.000     1     545.1  -15.879    0.043     1     545.1  -15.840    0.027     1     545.1  -15.697    0.022     1    1106.8  -15.614    0.022     1    1132.3  -15.460    0.023     1    2408.0  -15.475    0.018   -0.607    0.069   30.049    0.013   -1.494  -99.900  -99.900  -99.900  -99.900
113811.10+573918.2  174.546267   57.655060  0.4115  -23.85  17.880        a     1    1        3        5        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.326  -13.313   25.238    0.106   43.469     1   9.26E-04   18950.0   0.008    0.000    0.000    0.000     1     745.8  -15.536    0.019    -1       0.0  -99.900  -99.900     1    1609.9  -15.195    0.010     1    3227.8  -15.110    0.013     1    2342.8  -14.982    0.012     1    3122.6  -14.915    0.014   -0.568    0.090   29.924    0.017   -1.798    0.041    7.860   45.440   45.394
102349.39+522151.2  155.955826   52.364223  0.9553  -26.70  17.080        a     1    1        3        6        a     QSO       b    0        1    1.895   -0.201    0.208    0.236  -12.632  -12.617   26.797    0.063   45.022     1   4.83E-03   10990.0   0.011    0.000    0.000    0.000     1     719.5  -15.227    0.014     1    1032.7  -15.113    0.009     1    1032.8  -14.916    0.010     1    2073.9  -14.764    0.013     1    1835.2  -14.640    0.010     1    3938.1  -14.675    0.013   -0.295    0.068   31.024    0.011   -1.623    0.025    9.265   46.985   46.567
133623.76+031059.6  204.099021    3.183227  0.4898  -22.95  19.730        a     1    1        2        2        a    NLS1       b    0        0    2.873   -0.206    0.215  -99.900  -12.848  -12.783   25.888    0.061   44.330     1   3.50E-03   23470.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8691.4  -15.878    0.012    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5108.1  -15.706    0.018  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
121129.36+392513.6  182.872339   39.420459  1.6706  -25.92  19.400        c     1    0        0        0        a     QSO       a    0        1    2.000    0.000    0.000    0.462  -13.451  -13.420   26.620    0.143   44.850     1   7.19E-04   23450.0   0.022    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133631.44+031423.5  204.131039    3.239862  1.3037  -25.35  19.610        a     1    1        0        2        a      RL       d    0        1    2.000    0.000    0.000    0.412  -12.994  -12.829   26.945    0.111   45.175     1   1.92E-03   13780.0   0.019    1.393   -0.769    1.146    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8691.4  -15.794    0.011    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5108.1  -16.010    0.023   -0.744    0.121   30.582    0.023   -1.396    0.044    8.821   46.371   46.190
133618.09+031916.4  204.075397    3.321240  0.8525  -24.16  19.490        a     1    1        1        2        g     QSO       b    0        1    1.723   -0.213    0.209    0.190  -12.388  -12.368   26.876    0.049   45.105     1   6.99E-03   13780.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8691.4  -15.701    0.010    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5108.1  -15.462    0.016   -0.153    0.045   30.147    0.008   -1.255    0.019    8.339   46.283   45.904
133642.05+032109.7  204.175223    3.352715  1.1137  -25.11  19.590        a     1    1        1        2        a     QSO       b    0        1    2.206   -0.282    0.293  -99.900  -13.048  -13.011   26.638    0.082   44.891     1   2.22E-03   13780.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8691.4  -15.904    0.012    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5108.1  -15.851    0.020   -0.643    0.060   30.270    0.011   -1.394    0.032    8.639   46.117   45.913
091746.51+042422.9  139.443820    4.406385  0.6179  -23.73  19.830        b     1    0        1        6        o  DUSTRE       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.033  -99.900  -99.900  -99.900     1     176.7  -16.138    0.127     1     104.2  -16.295    0.199     1     265.1  -15.985    0.053     1     355.9  -15.983    0.058     1     533.0  -15.998    0.065     1     698.1  -15.863    0.045   -1.381    0.159   29.573    0.030  -99.900  -99.900  -99.900  -99.900  -99.900
020711.50-002052.3   31.797948   -0.347878  1.6322  -24.85  20.900        c     1    0        0        0        w     QSO       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.795  -12.759   27.256  -99.900   45.486     0   1.92E-03    6325.0   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121509.22+330955.1  183.788440   33.165324  0.6156  -26.06  16.740        a     1    1        3        4        g     QSO       b    0        1    1.910   -0.121    0.124    0.155  -11.721  -11.706   27.251    0.033   45.477     1   4.19E-02    5237.0   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     416.0  -14.726    0.014     1    1120.9  -14.504    0.015     1    1683.8  -14.354    0.012     1    2243.8  -14.288    0.017   -0.149    0.033   30.834    0.008   -1.375    0.013    9.019   46.950   46.514
080131.96+473616.0  120.383193   47.604451  0.1569  -23.71  15.890        a     1    1        3        6        g      RL       b    0        1    2.085   -0.054    0.055    0.142  -11.191  -11.132   26.465    0.019   44.702     1   1.54E-01    6985.0   0.040    0.000    0.000    0.000     1     448.2  -14.756    0.011     1     400.1  -14.608    0.009     1     539.5  -14.390    0.011     1    1118.2  -14.351    0.014     1    1682.2  -14.246    0.010     1    2242.2  -14.137    0.014   -0.478    0.102   29.760    0.019   -1.265    0.010    8.697   45.597   45.507
080137.68+472528.2  120.407008   47.424511  3.2756  -27.40  25.650        b     1    0        0        5        o    BALQ       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.041  -99.900  -99.900  -99.900     1     143.2  -16.365    0.184     1      85.5  -16.275    0.149     1      26.1  -16.892    0.705     1     286.9  -17.719    1.426    -1       0.0  -99.900  -99.900     1     441.7  -17.848    1.715   -2.021    0.529   31.584    0.136  -99.900  -99.900  -99.900  -99.900  -99.900
171341.05+325045.3  258.421067   32.845929  2.9655  -26.07  21.780        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.866  -12.819   27.829  -99.900   46.058     0   2.18E-03    6280.3   0.034    0.000    0.000    0.000     1     337.0  -16.482    0.153     1     189.1  -16.491    0.179     1     245.0  -16.724    0.210     1     665.7  -16.939    0.194     1      66.8  -16.930    0.751     1    1363.9  -16.978    0.175   -0.312    0.020   30.832    0.005   -1.153  -99.900  -99.900  -99.900  -99.900
171330.67+325345.3  258.377799   32.895944  1.8014  -27.08  18.720        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.183  -13.137   26.984    0.419   45.213     1   9.98E-04    6844.9   0.034    0.000    0.000    0.000     1     529.9  -15.714    0.030     1     298.1  -15.566    0.026     1     572.9  -15.526    0.018     1    1148.6  -15.686    0.024     1    1732.5  -15.794    0.028     1    2007.8  -15.865    0.027   -0.785    0.121   31.232    0.025   -1.630    0.161  -99.900  -99.900  -99.900
171314.19+325451.2  258.309157   32.914237  1.3289  -25.71  18.960        a     1    0        2        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.805  -12.758   27.037  -99.900   45.266     0   2.34E-03    6916.5   0.034    0.000    0.000    0.000     1     464.2  -15.992    0.053     1     298.1  -15.859    0.043     1     572.9  -15.769    0.025     1    1148.6  -15.711    0.024     1    1732.5  -15.720    0.025     1    2007.8  -15.712    0.024   -0.236    0.132   30.515    0.023   -1.335  -99.900  -99.900  -99.900  -99.900
111121.70+482045.9  167.840453   48.346095  0.2809  -23.02  18.140        a     1    1        3        6        a      RL       b    0        1    1.364   -0.219    0.224    0.447  -12.521  -12.511   25.539    0.094   43.815     1   4.77E-03    9227.0   0.017    0.000    0.000    0.000     1     465.1  -15.616    0.031     1     337.6  -15.546    0.029     1     466.7  -15.437    0.020     1    1086.4  -15.515    0.021     1    1486.4  -15.485    0.021     1    2287.6  -15.407    0.018   -1.533    0.109   29.244    0.018   -1.422    0.037    0.000   44.652   44.765
082159.11+441858.8  125.496314   44.316361  1.4546  -24.76  20.120        b     1    0        1        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.057  -99.900  -99.900  -99.900     1     381.6  -16.450    0.158     1     411.2  -16.473    0.098     1     468.0  -16.383    0.064     1    1031.2  -16.426    0.060     1     783.6  -16.384    0.092     1    1842.0  -16.729    0.093   -0.413    0.279   30.004    0.053  -99.900  -99.900  -99.900  -99.900  -99.900
224446.55-000923.0  341.193961   -0.156403  0.7731  -24.87  18.770        a     1    0        3        2        w    NLS1       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.288  -13.222   25.992    0.404   44.222     1   1.18E-03    5045.9   0.053    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1040.0  -15.524    0.028     1    2000.2  -15.554    0.024   -0.861    0.097   30.095    0.020   -1.575    0.155  -99.900  -99.900  -99.900
164034.06+395621.9  250.141937   39.939421  1.6276  -26.70  18.580        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.744  -12.728   27.285  -99.900   45.514     0   2.22E-03    5593.7   0.010    0.000    0.000    0.000     1     308.4  -15.850    0.046     1     308.4  -15.676    0.027     1     564.7  -15.442    0.017     1    2454.1  -15.493    0.019     1    1446.4  -15.292    0.018     1    2260.4  -15.270    0.018   -0.334    0.030   30.978    0.006   -1.417  -99.900  -99.900  -99.900  -99.900
135431.73+560445.7  208.632238   56.079366  2.9408  -25.87  21.550        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.641  -12.625   28.014  -99.900   46.243     0   3.61E-03    3907.2   0.010    0.000    0.000    0.000     1     142.3  -16.240    0.122     1     209.9  -16.644    0.177     1     137.3  -16.953    0.350     1     274.0  -17.071    0.408     1     472.4  -17.166    0.397     1     726.7  -16.941    0.188   -0.440    0.302   30.955    0.069   -1.129  -99.900  -99.900  -99.900  -99.900
231152.65-100952.9  347.969413  -10.164718  1.3054  -25.39  19.310        a     1    1        0        5        a     QSO       a    0        1    2.000    0.000    0.000    0.379  -12.927  -12.892   26.877    0.091   45.114     1   2.31E-03   11180.0   0.025    0.000    0.000    0.000     1     725.9  -16.167    0.068     1     831.0  -16.126    0.044     1     730.8  -15.972    0.030     1    1268.2  -16.015    0.033    -1       0.0  -99.900  -99.900     1    3120.2  -16.488    0.049   -0.131    0.124   30.253    0.022   -1.296    0.036    8.598   46.200   46.003
094822.33+315358.2  147.093069   31.899508  1.5867  -26.27  19.140        a     1    1        1        4        a     QSO       b    0        1    2.014   -0.159    0.167    0.094  -13.219  -13.192   26.797    0.051   45.028     1   1.37E-03   71840.0   0.018    0.000    0.000    0.000     1   16224.3  -16.045    0.010    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     761.7  -15.656    0.028     1     761.6  -15.616    0.034     1     540.4  -15.565    0.036   -0.621    0.195   30.775    0.033   -1.527    0.023    8.543   46.577   46.326
142737.72+424449.9  216.907199   42.747217  1.9554  -27.26  18.390        a     1    1        2        6        a     QSO       b    0        1    1.652   -0.268    0.273    0.333  -13.306  -13.295   26.744    0.100   44.978     1   7.67E-04   44620.0   0.011    0.000    0.000    0.000     1    1837.8  -15.820    0.017     1    2408.0  -15.706    0.010     1    2597.7  -15.538    0.010     1    5030.8  -15.702    0.015     1    4436.6  -15.704    0.016     1    7074.6  -15.654    0.014   -0.262    0.056   31.075    0.010   -1.662    0.039    9.568   47.031   46.595
114444.61+490517.3  176.185888   49.088151  1.7938  -26.84  18.360        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.016  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
095116.85+441636.7  147.820214   44.276875  0.9125  -24.06  19.640        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.695  -12.679   26.712  -99.900   44.941     0   3.18E-03    5138.4   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1460.3  -15.954    0.026    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3662.5  -15.663    0.019   -0.243    0.019   29.955    0.003   -1.245  -99.900  -99.900  -99.900  -99.900
093142.67+083223.9  142.927833    8.539983  1.5942  -25.74  19.590        a     1    0        1        6        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.591  -13.542   26.449    0.419   44.678     1   4.82E-04   13768.7   0.036    0.000    0.000    0.000     1     777.5  -16.239    0.070     1     764.9  -16.090    0.039     1     777.5  -16.007    0.030     1    1622.7  -16.069    0.031     1     395.6  -16.085    0.085     1    2959.7  -16.250    0.036  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
093208.49+083249.7  143.035378    8.547158  3.2015  -26.37  22.600        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.032  -13.357  -13.308   27.419    0.096   45.649     1   9.46E-04   25610.0   0.036    0.000    0.000    0.000     1    1370.5  -16.320    0.076     1    1045.3  -16.389    0.074     1     743.2  -16.645    0.120     1    2009.1  -17.041    0.151     1    1762.6  -17.170    0.273     1    3950.9  -16.955    0.107   -0.894    1.153   31.257    0.290   -1.473    0.117    9.966   46.960   46.806
092413.28+575611.9  141.055369   57.936658  1.3752  -26.34  18.810        b     1    0        2        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.032  -99.900  -99.900  -99.900     1     201.6  -15.833    0.063     1     201.7  -15.704    0.035     1     201.7  -15.608    0.031     1     405.3  -15.651    0.035     1     454.3  -15.837    0.056     1     812.8  -16.024    0.048   -0.611    0.045   30.782    0.008  -99.900  -99.900  -99.900  -99.900  -99.900
082204.51+443315.7  125.518801   44.554368  1.4518  -25.91  19.230        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.582  -12.513   27.380  -99.900   45.610     0   3.53E-03    2613.2   0.054    0.000    0.000    0.000     1      99.0  -16.194    0.186     1      99.0  -16.296    0.141     1      99.0  -16.058    0.079     1     199.3  -16.193    0.094     1     290.5  -16.112    0.100     1     742.3  -16.202    0.062   -0.683    0.193   30.391    0.037   -1.160  -99.900  -99.900  -99.900  -99.900
143709.37+584545.5  219.289044   58.762660  1.0451  -25.01  19.060        a     1    1        0        6        a     QSO       b    0        1    2.721   -0.331    0.377  -99.900  -13.100  -13.065   26.540    0.090   44.925     1   1.94E-03   19180.0   0.011    0.000    0.000    0.000     1     382.8  -15.932    0.045     1     382.8  -15.865    0.031     1    7392.4  -15.753    0.011     1    5166.4  -15.578    0.015     1    1063.2  -15.407    0.023     1    1534.4  -15.480    0.022   -0.316    0.140   30.297    0.023   -1.442    0.036    8.541   46.334   46.030
143638.86+584710.8  219.161930   58.786334  1.5231  -25.63  19.740        a     1    1        0        6        a     QSO       b    0        1    1.625   -0.369    0.370    0.366  -13.058  -13.048   26.735    0.126   44.972     1   1.59E-03   19180.0   0.011    0.000    0.000    0.000     1     419.0  -16.325    0.085     1     419.0  -16.075    0.041     1    7428.6  -15.923    0.012     1    5239.0  -15.997    0.020     1    1171.0  -15.939    0.039     1    1679.8  -15.910    0.031   -0.346    0.063   30.452    0.012   -1.427    0.049    8.638   46.407   46.055
083219.64+370852.7  128.081863   37.147974  1.8630  -26.73  19.130        a     1    0        2        5        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.240  -13.194   26.963    0.321   45.192     1   1.02E-03    9121.7   0.033    0.000    0.000    0.000     1     123.7  -15.927    0.093    -1       0.0  -99.900  -99.900     1     549.5  -15.842    0.026     1    1289.0  -16.188    0.041     1     322.6  -16.330    0.130     1    1778.4  -16.448    0.062  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
083245.99+370800.5  128.191643   37.133497  1.0853  -25.40  18.460        a     1    1        1        5        a     QSO       a    0        1    2.000    0.000    0.000    0.200  -13.137  -13.092   26.487    0.132   44.715     1   1.70E-03    9725.0   0.033    0.000    0.000    0.000     1     123.7  -15.981    0.103    -1       0.0  -99.900  -99.900     1     549.5  -15.412    0.016     1    1289.0  -15.258    0.016     1     322.6  -15.184    0.036     1    1906.7  -15.318    0.020   -0.019    0.185   30.541    0.033   -1.556    0.052    8.971   46.701   46.154
083225.34+370736.2  128.105593   37.126728  0.0919  -22.55  15.980        a     1    1        3        5        g      RL       b    0        1    1.733   -0.045    0.046    0.289  -11.220  -11.188   25.899    0.019   44.128     1   1.25E-01    9725.0   0.033    0.000    0.000    0.000     1     123.7  -14.999    0.026    -1       0.0  -99.900  -99.900     1     549.5  -14.873    0.011     1    1289.0  -14.788    0.014     1     322.6  -14.418    0.023     1    2615.5  -14.414    0.015   -0.310    0.328   28.934    0.055   -1.165    0.022    9.126   45.020   44.768
150217.46+545700.3  225.572788   54.950109  1.6189  -27.08  18.110        a     1    1        1        3        a     QSO       a    0        1    2.000    0.000    0.000    0.176  -12.716  -12.697   27.314    0.110   45.539     1   3.26E-03    4794.0   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     671.9  -15.380    0.025     1     462.4  -15.444    0.039     1    1208.9  -15.768    0.033   -0.093    0.020   31.122    0.004   -1.462    0.042    8.934   47.243   46.768
150122.27+545841.1  225.342824   54.978100  2.1699  -26.21  19.570        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.933  -12.915   27.404  -99.900   45.634     0   2.37E-03    4676.4   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1502.7  -16.174    0.037     1    1347.7  -16.359    0.066     1    1612.2  -16.602    0.089   -0.325    0.029   30.792    0.004   -1.300  -99.900  -99.900  -99.900  -99.900
160735.22+321228.4  241.896790   32.207906  1.9810  -26.56  18.920        c     1    0        0        0        g     QSO       b    0        1    1.969   -0.191    0.191    0.118  -13.414  -13.382   26.827    0.059   45.055     1   9.08E-04  138300.0   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133216.60+020634.3  203.069205    2.109552  0.5296  -23.39  19.280        a     1    1        0        3        a     QSO       b    0        1    2.666   -0.242    0.264  -99.900  -12.645  -12.597   26.204    0.070   44.570     1   5.48E-03   10420.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1211.6  -15.676    0.025     1    1382.7  -15.557    0.024     1    1382.6  -15.490    0.024   -0.695    0.056   29.604    0.012   -1.305    0.027    7.816   45.517   45.402
163204.73+301228.3  248.019748   30.207862  0.5444  -23.35  19.230        a     1    1        2        3        a     QSO       b    0        1    2.166   -0.199    0.206    0.176  -12.416  -12.382   26.475    0.059   44.721     1   8.26E-03    7922.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     509.4  -15.484    0.031     1    2258.4  -15.346    0.016     1    1502.5  -15.267    0.022   -0.267    0.074   29.740    0.016   -1.253    0.023    8.286   45.842   45.534
124406.96+113524.2  191.029021   11.590072  1.3437  -25.52  19.350        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.333  -12.988  -12.958   26.849    0.106   45.079     1   2.09E-03    9419.0   0.020    0.000    0.000    0.000     1     631.0  -16.028    0.060     1     631.1  -15.856    0.028     1     631.1  -15.710    0.022     1    1263.9  -15.634    0.022     1     490.7  -15.617    0.043     1    1691.7  -15.562    0.023   -0.614    0.031   30.633    0.005   -1.452    0.041    9.436   46.457   46.220
093149.82+511812.3  142.957621   51.303443  1.8459  -26.07  19.350        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.405  -13.384   26.762    0.383   44.992     1   5.99E-04    9020.2   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1649.5  -15.799    0.023     1    2114.8  -15.915    0.029     1    2081.3  -16.058    0.034   -0.131    0.098   30.703    0.016   -1.512    0.147  -99.900  -99.900  -99.900
141318.86+450522.9  213.328608   45.089711  3.1124  -27.27  22.360        a     1    1        1        6        g      RL       b    1        1    1.405   -0.191    0.192    0.496  -11.955  -11.950   28.343    0.088   46.612     1   1.39E-02    8368.0   0.007    0.000    0.000    0.000     1     491.0  -16.274    0.079     1     286.5  -16.204    0.068     1     353.1  -17.116    0.301     1     924.0  -17.257    0.332     1    1039.7  -17.308    0.358     1     642.0  -16.948    0.226   -1.090    0.137   31.278    0.026   -1.126    0.035    9.391   47.152   47.121
003940.23+004241.5    9.917630    0.711545  1.7010  -25.40  19.790        b     1    0        0        4        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.019  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     646.2  -16.240    0.068     1    1294.7  -16.411    0.071     1     797.1  -16.641    0.144     1     649.4  -16.764    0.208    0.037    0.040   30.117    0.009  -99.900  -99.900  -99.900  -99.900  -99.900
073527.67+325432.3  113.865330   32.908984  0.5361  -23.16  19.990        a     1    1        0        4        a     QSO       a    1        1    2.000    0.000    0.000    0.448  -12.878  -12.820   25.995    0.091   44.236     1   2.77E-03    9527.0   0.044    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     193.9  -16.238    0.131     1     823.2  -15.865    0.033     1    3103.0  -15.825    0.022     1    1358.8  -15.841    0.034   -0.788    0.152   29.312    0.030   -1.273    0.037    8.735   45.128   45.011
075222.91+273823.1  118.095473   27.639770  1.0570  -27.07  17.100        a     1    1        3        6        a     QSO       a    0        1    2.000    0.000    0.000    0.067  -12.917  -12.874   26.675    0.129   44.905     1   2.71E-03    4863.0   0.031    0.000    0.000    0.000     1     489.2  -15.261    0.020     1     489.8  -15.215    0.015     1     489.8  -15.012    0.014     1     979.0  -14.854    0.016     1    1156.6  -14.746    0.014     1    1962.2  -14.799    0.017   -0.425    0.049   31.034    0.008   -1.673    0.050    8.986   46.916   46.552
075214.31+273650.7  118.059642   27.614105  1.6446  -25.09  20.020        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.222  -13.178   26.850  -99.900   45.080     0   1.36E-03    4341.5   0.032    0.000    0.000    0.000     1      22.4  -16.299    0.450     1     348.5  -16.408    0.148     1     489.8  -16.295    0.077     1     933.9  -16.483    0.089     1    1156.6  -16.496    0.090     1    1962.2  -16.475    0.063   -0.149    0.427   30.143    0.090   -1.270  -99.900  -99.900  -99.900  -99.900
030056.57-003044.6   45.235720   -0.512393  1.5175  -25.11  19.950        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.440  -13.183  -13.098   26.840    0.114   45.069     1   1.31E-03   14680.0   0.073    0.000    0.000    0.000     1     855.0  -16.401    0.093     1     434.9  -16.468    0.129     1     786.1  -16.320    0.053     1    1921.8  -16.457    0.053     1    2480.4  -16.522    0.063     1    4744.2  -16.701    0.059   -0.244    0.310   30.074    0.048   -1.241    0.048    8.693   45.841   45.859
030054.61-003051.8   45.227545   -0.514395  2.3101  -26.32  20.550        a     1    1        0        6        a    BALQ       a    1        1    2.000    0.000    0.000    0.391  -13.244  -13.159   27.227    0.118   45.456     1   1.22E-03   14680.0   0.073    0.000    0.000    0.000     1    1029.3  -16.306    0.072     1     728.5  -16.365    0.079     1     873.2  -16.524    0.076     1    1189.8  -16.751    0.113     1    1496.2  -16.932    0.165     1    2616.2  -17.214    0.208   -1.736    0.240   30.863    0.051   -1.395    0.049    9.383   46.381   46.413
030054.53-003403.3   45.227222   -0.567609  2.4874  -25.09  21.710        a     1    0        2        4        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.954  -12.869   27.595  -99.900   45.824     0   2.74E-03    5069.4   0.073    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      84.0  -15.732    0.060     1     632.3  -16.685    0.127     1    1011.0  -16.957    0.209     1    3532.3  -16.968    0.109   -4.387    2.147   30.557    0.340   -1.137  -99.900  -99.900  -99.900  -99.900
150026.64+443607.1  225.111037   44.601983  0.5110  -22.90  19.500        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.045  -13.019   25.758    0.305   43.987     1   2.16E-03    4457.3   0.018    0.000    0.000    0.000     1     271.9  -16.365    0.191     1     460.5  -16.121    0.060     1     460.5  -16.078    0.048     1     926.0  -15.857    0.032     1    1277.8  -15.674    0.029     1    1853.2  -15.614    0.024   -0.130    0.111   29.313    0.021   -1.364    0.117  -99.900  -99.900  -99.900
150028.89+443906.0  225.120396   44.651667  0.6308  -23.71  19.100        a     1    1        1        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.694  -12.667   26.322    0.098   44.560     1   3.96E-03    5235.0   0.018    0.000    0.000    0.000     1     460.5  -16.018    0.071     1     460.5  -15.793    0.032     1     460.5  -15.691    0.026     1     926.0  -15.506    0.023     1    1013.0  -15.335    0.023     1    1853.2  -15.307    0.019   -0.102    0.070   29.873    0.013   -1.363    0.038    7.957   46.019   45.576
150013.53+443922.9  225.056377   44.656366  1.3051  -24.26  20.300        a     1    0        0        6        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.873  -12.847   26.929  -99.900   45.158     0   2.82E-03    4968.4   0.018    0.000    0.000    0.000     1     460.5  -16.224    0.111     1     460.5  -16.487    0.132     1     460.5  -16.137    0.054     1     926.0  -16.083    0.043     1    1277.8  -16.017    0.043     1    1853.2  -16.125    0.040   -0.309    0.403   30.037    0.070   -1.193  -99.900  -99.900  -99.900  -99.900
145944.76+444339.1  224.936535   44.727531  0.6228  -23.13  19.820        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.174  -13.147   25.837    0.320   44.066     1   1.58E-03    5094.6   0.018    0.000    0.000    0.000     1     460.5  -16.460    0.189     1     460.5  -16.166    0.069     1     460.5  -16.017    0.044     1     926.0  -15.812    0.030     1    1277.8  -15.591    0.026     1    1853.2  -15.567    0.023   -0.181    0.090   29.548    0.017   -1.424    0.123  -99.900  -99.900  -99.900
100629.82+004047.6  151.624286    0.679893  0.7726  -24.71  18.530        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.266  -13.228   25.985    0.289   44.215     1   1.40E-03    8153.8   0.027    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
073428.88+325058.5  113.620343   32.849588  1.8066  -25.32  20.300        a     1    1        0        4        a      RL       a    0        1    2.000    0.000    0.000    0.200  -13.193  -13.135   26.988    0.134   45.218     1   1.26E-03    9527.0   0.045    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     478.6  -16.189    0.079     1     748.3  -16.344    0.064     1    3283.2  -16.438    0.047     1    4560.8  -16.639    0.062   -0.298    0.131   30.322    0.032   -1.280    0.053    8.929   46.247   46.065
081009.95+384757.0  122.541477   38.799188  3.9460  -27.48  23.030        a     1    1        0        6        g      RL       c    0        1    1.901   -0.092    0.087    0.399  -11.837  -11.756   29.123    0.053   47.349     1   2.95E-02   22070.0   0.049    1.426   -0.980    1.107     1    1146.2  -16.526    0.095     1    1134.2  -16.649    0.103     1    1304.2  -16.971    0.145     1    1062.4  -16.931    0.157     1    1666.1  -17.081    0.200     1    2460.6  -17.269    0.221   -1.374    0.235   31.786    0.054   -1.022    0.029    9.564   47.717   47.760
093641.77+101424.5  144.174070   10.240164  0.9846  -24.91  19.140        a     1    1        0        2        g      RL       c    0        1    1.699   -0.206    0.221    0.500  -11.612  -11.530   27.852    0.103   46.083     1   4.34E-02    4694.0   0.030    0.467   -0.233    0.500    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     625.7  -15.818    0.032     1    4024.1  -15.749    0.018    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.594    0.099   30.161    0.018   -0.886    0.040    8.612   46.460   46.417
100621.09+441442.3  151.587901   44.245084  1.6687  -25.11  20.410        a     1    1        0        4        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.163  -13.149   26.896    0.099   45.119     1   1.20E-03   17600.0   0.009    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1255.1  -16.216    0.042     1    2976.6  -16.468    0.045     1    3991.8  -16.447    0.045     1    2520.5  -16.445    0.055   -0.241    0.078   30.226    0.018   -1.278    0.039    9.062   46.326   45.978
114819.47+123344.2  177.081164   12.562288  2.2543  -26.65  20.040        c     1    0        0        0        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -13.226  -13.189   27.170  -99.900   45.399     0   1.56E-03    7877.9   0.026    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
102320.40+521437.7  155.835028   52.243811  2.4243  -26.74  19.580        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.485  -12.468   27.968  -99.900   46.197     0   3.82E-03    2955.8   0.011    0.000    0.000    0.000     1     252.9  -16.035    0.081     1     252.8  -15.876    0.046     1     252.8  -15.879    0.042     1     511.7  -16.039    0.052     1     971.8  -15.941    0.044     1    1024.5  -16.091    0.047   -0.571    0.068   31.057    0.014   -1.186  -99.900  -99.900  -99.900  -99.900
091609.60+000018.8  139.040014    0.005235  0.8005  -25.90  17.670        a     1    1        3        1        a     QSO       b    0        1    1.988   -0.167    0.171    0.259  -12.044  -12.008   27.241    0.051   45.470     1   1.98E-02    4025.0   0.026    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3943.9  -14.777    0.015   -0.250    0.127   30.750    0.025   -1.347    0.022    8.469   46.831   46.445
025543.46-001127.2   43.931123   -0.190897  2.1675  -25.94  20.000        a     1    1        0        3        a    BALQ       a    0        1    2.000    0.000    0.000    0.067  -13.505  -13.432   26.878    0.142   45.115     1   6.41E-04   18760.0   0.059    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1941.2  -16.105    0.026     1    3322.1  -16.717    0.069    -1       0.0  -99.900  -99.900     1      39.0  -16.249    0.328   -0.240    0.063   30.767    0.010   -1.493    0.055    9.075   46.789   46.378
025510.55-000713.0   43.793973   -0.120296  1.6864  -25.37  20.170        a     1    1        0        2        a     QSO       a    0        0    2.000    0.000    0.000    0.368  -13.466  -13.394   26.653    0.133   44.886     1   7.73E-04   18760.0   0.058    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1941.2  -16.150    0.028     1    3671.3  -16.282    0.031    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
014542.77-100807.7   26.428232  -10.135480  1.4629  -27.18  18.740        a     1    0        3        3        w      RL       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.423  -12.383   27.510  -99.900   45.740     0   4.48E-03    2120.3   0.028    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2297.4  -15.640    0.019     1     285.9  -15.947    0.083     1    1055.6  -15.879    0.038   -1.171    0.152   31.108    0.028   -1.380  -99.900  -99.900  -99.900  -99.900
013514.53-005318.9   23.810546   -0.888592  2.1135  -26.65  19.180        a     1    1        2        6        a     QSO       a    0        1    2.000    0.000    0.000    0.286  -13.323  -13.286   27.012    0.143   45.235     1   9.30E-04   11480.0   0.027    0.000    0.000    0.000     1     104.1  -15.902    0.152     1     104.1  -16.006    0.127     1     104.1  -15.821    0.072     1     209.4  -16.275    0.141     1     294.5  -17.540    1.390     1     419.0  -16.684    0.210   -0.328    0.363   30.918    0.067   -1.499    0.061    9.477   46.474   46.514
114552.18+620633.6  176.467443   62.109360  0.7477  -26.03  17.160        a     1    0        3        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.010  -11.983   27.195  -99.900   45.425     0   8.61E-03    1491.7   0.018    0.000    0.000    0.000     1     420.4  -15.197    0.016     1     420.7  -15.005    0.011     1     420.6  -14.837    0.012     1     849.6  -14.696    0.014     1    1037.2  -14.511    0.010     1    1698.0  -14.506    0.013   -0.263    0.070   30.877    0.013   -1.413  -99.900  -99.900  -99.900  -99.900
114654.00+620804.7  176.725017   62.134664  2.0724  -25.95  20.310        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.647  -12.620   27.650  -99.900   45.879     0   2.22E-03    6768.6   0.018    0.000    0.000    0.000     1     371.5  -16.548    0.173     1     863.2  -16.356    0.057     1     901.7  -16.273    0.041     1    2000.0  -16.841    0.088     1     219.0  -16.820    0.317     1    1184.2  -16.908    0.150   -1.414    0.147   30.646    0.032   -1.150  -99.900  -99.900  -99.900  -99.900
114700.39+620008.0  176.751637   62.002245  1.0409  -26.84  17.220        a     1    0        3        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.376  -13.347   26.190  -99.900   44.420     0   8.38E-04    7061.9   0.020    0.000    0.000    0.000     1     453.4  -15.246    0.017     1     910.0  -15.070    0.009     1     991.4  -14.913    0.010     1    1995.9  -14.934    0.013     1    1094.2  -14.959    0.014     1    1876.8  -15.023    0.015   -0.670    0.142   31.111    0.024   -1.890  -99.900  -99.900  -99.900  -99.900
112026.20+134024.6  170.109195   13.673511  0.9823  -24.78  19.160        a     1    1        2        5        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.729  -12.700   26.775    0.162   44.999     1   3.90E-03    2435.0   0.020    0.000    0.000    0.000     1     553.7  -15.971    0.057     1     608.7  -15.884    0.034     1     639.8  -15.713    0.023     1    1169.5  -15.596    0.022    -1       0.0  -99.900  -99.900     1    1555.8  -15.599    0.023   -0.384    0.086   30.255    0.014   -1.335    0.062    8.850   46.248   45.943
030044.43-003820.5   45.185133   -0.639051  0.5982  -22.74  20.420        a     1    0        2        6        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.357  -12.271   26.670  -99.900   44.900     0   8.27E-03     714.9   0.073    0.000    0.000    0.000     1    1129.5  -16.548    0.115     1     600.3  -16.419    0.093     1     661.0  -16.406    0.067     1    1670.8  -16.394    0.049     1    2191.2  -16.210    0.042     1    4123.0  -16.157    0.028   -1.048    0.094   29.141    0.018   -0.950  -99.900  -99.900  -99.900  -99.900
225216.93+140218.4  343.070579   14.038445  1.6720  -25.93  19.300        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.084  -12.025   28.020  -99.900   46.250     0   1.12E-02     708.4   0.045    0.000    0.000    0.000     1     349.5  -16.145    0.090     1     396.6  -15.914    0.045     1     302.6  -15.795    0.039     1     512.3  -15.884    0.044     1     984.5  -15.811    0.037     1    1598.3  -15.908    0.032   -0.264    0.060   30.646    0.013   -1.010  -99.900  -99.900  -99.900  -99.900
091325.90+300449.2  138.357953   30.080352  0.9019  -25.02  18.560        a     1    1        3        2        a     QSO       b    0        1    2.308   -0.295    0.306    0.097  -12.519  -12.479   26.944    0.085   45.215     1   7.94E-03    3717.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1732.4  -15.284    0.019     1    1955.4  -15.165    0.018    -1       0.0  -99.900  -99.900   -0.121    0.019   30.357    0.004   -1.310    0.033    8.863   46.529   46.142
122923.73+075359.2  187.348912    7.899801  0.8540  -24.22  19.410        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.355  -12.745  -12.721   26.598    0.092   44.828     1   3.06E-03    8299.0   0.016    0.000    0.000    0.000     1     566.8  -16.323    0.156     1     682.3  -16.338    0.100     1     502.9  -16.342    0.087     1    1371.4  -15.949    0.031     1    1787.9  -15.754    0.026     1    2742.3  -15.974    0.028   -0.086    0.196   29.587    0.032   -1.147    0.037    8.291   45.528   45.490
121248.94+013727.1  183.203957    1.624196  1.3956  -26.31  18.110        c     1    0        1        0        a       -       a    0        1    2.000    0.000    0.000    0.143  -12.892  -12.861   26.992    0.132   45.216     1   2.56E-03    4663.0   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
143635.77+400427.3  219.149072   40.074251  1.7818  -26.06  19.240        a     1    1        0        3        a     QSO       a    0        1    2.000    0.000    0.000    0.294  -13.234  -13.216   26.902    0.124   45.122     1   1.15E-03   11770.0   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4757.3  -16.063    0.016     1    2937.4  -16.236    0.031     1     225.8  -16.613    0.248    -1       0.0  -99.900  -99.900   -0.640    0.321   30.718    0.078   -1.465    0.056    8.764   46.536   46.296
143714.47+395457.0  219.310319   39.915854  2.2516  -27.58  18.870        a     1    1        3        3        a     QSO       a    0        1    2.000    0.000    0.000    0.407  -12.993  -12.975   27.374    0.098   45.612     1   1.94E-03   11770.0   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5257.7  -15.558    0.010     1    2937.4  -15.836    0.020     1     225.8  -16.461    0.193    -1       0.0  -99.900  -99.900   -0.479    0.094   31.387    0.018   -1.540    0.038    9.580   47.259   46.947
170240.71+323051.1  255.669648   32.514214  1.0271  -25.38  19.090        a     1    0        3        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.210  -13.183   26.335  -99.900   44.565     0   1.49E-03    6459.0   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1727.3  -15.687    0.020     1    1394.8  -15.657    0.027     1     439.3  -16.213    0.082   -0.655    0.071   30.172    0.014   -1.472  -99.900  -99.900  -99.900  -99.900
104637.44+631908.5  161.656037   63.319042  1.2031  -24.55  20.390        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.338  -13.321   26.370  -99.900   44.600     0   1.00E-03    9847.6   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4425.5  -16.067    0.017     1    3541.3  -16.011    0.022    -1       0.0  -99.900  -99.900     1    2265.3  -16.145    0.035   -0.862    0.053   30.225    0.010   -1.480  -99.900  -99.900  -99.900  -99.900
224419.82+000006.6  341.082602    0.001838  1.7831  -26.59  18.850        a     1    0        2        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.883  -12.815   27.290  -99.900   45.520     0   2.13E-03    3575.2   0.052    0.000    0.000    0.000     1     187.7  -16.084    0.099     1     187.8  -15.877    0.052     1     187.8  -15.793    0.045     1     375.8  -15.833    0.047     1     540.1  -15.961    0.062     1     750.7  -16.170    0.063   -0.489    0.063   30.814    0.013   -1.350  -99.900  -99.900  -99.900  -99.900
084218.12+453103.0  130.575508   45.517512  2.0650  -26.15  19.620        a     1    0        0        6        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.827  -12.788   27.478  -99.900   45.707     0   3.32E-03    4183.0   0.028    0.000    0.000    0.000     1     400.9  -16.361    0.134     1     400.9  -16.144    0.066     1     400.9  -16.045    0.047     1     799.4  -16.304    0.072     1    1096.3  -16.533    0.093     1    1599.7  -16.322    0.054   -0.531    0.116   30.719    0.022   -1.244  -99.900  -99.900  -99.900  -99.900
084215.36+452544.2  130.564005   45.428950  1.4094  -27.44  17.760        a     1    1        3        6        a      RL       a    0        1    2.000    0.000    0.000    0.419  -12.496  -12.457   27.406    0.081   45.631     1   6.05E-03    4820.0   0.028    0.000    0.000    0.000     1     400.9  -15.494    0.028     1     400.9  -15.396    0.020     1     400.9  -15.273    0.018     1     799.4  -15.286    0.022     1    1096.3  -15.368    0.023     1    1599.7  -15.453    0.024   -0.575    0.088   31.146    0.016   -1.435    0.032    9.079   47.004   46.746
124206.94+624438.0  190.528925   62.743902  3.0421  -26.48  22.430        a     1    0        1        5        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.082  -13.065   27.609  -99.900   45.838     0   1.26E-03   13346.9   0.011    0.000    0.000    0.000     1     368.7  -16.562    0.195    -1       0.0  -99.900  -99.900     1     182.6  -16.617    0.231     1     813.6  -16.988    0.240     1    1060.9  -17.284    0.370     1    1650.6  -17.050    0.219   -1.602    0.427   31.066    0.078   -1.327  -99.900  -99.900  -99.900  -99.900
124218.99+624800.1  190.579164   62.800049  1.3012  -24.38  20.030        a     1    1        0        5        a     QSO       a    0        1    2.000    0.000    0.000    0.077  -13.148  -13.132   26.640    0.102   44.870     1   1.50E-03   14350.0   0.011    0.000    0.000    0.000     1     420.1  -16.448    0.157    -1       0.0  -99.900  -99.900     1     652.8  -16.192    0.054     1    2841.3  -16.252    0.033     1    3143.6  -16.190    0.035     1    4802.0  -16.353    0.035    0.179    0.173   29.941    0.025   -1.267    0.040    8.392   45.752   45.756
124244.37+624659.1  190.684883   62.783099  1.2925  -27.46  17.880        a     1    0        3        5        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.463  -13.447   26.320  -99.900   44.550     0   7.61E-04   13695.4   0.011    0.000    0.000    0.000     1     520.8  -15.202    0.016    -1       0.0  -99.900  -99.900     1     652.8  -15.227    0.014     1    3142.9  -15.215    0.014     1    3918.7  -15.492    0.014     1    5577.1  -15.666    0.016  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
124315.11+624500.6  190.812981   62.750175  2.1885  -25.54  20.680        a     1    1        0        5        a    BALQ       a    0        0    2.000    0.000    0.000    0.538  -13.450  -13.433   26.903    0.148   45.124     1   7.05E-04   14350.0   0.011    0.000    0.000    0.000     1     417.7  -16.287    0.109    -1       0.0  -99.900  -99.900     1     652.8  -16.236    0.058     1    3142.9  -16.488    0.043     1    3918.7  -16.479    0.046     1    5446.1  -16.490    0.039  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
113109.48+311405.5  172.789518   31.234864  0.2902  -24.64  15.980        a     1    1        3        6        g      RL       b    0        1    2.063   -0.035    0.036    0.090  -11.334  -11.305   26.895    0.012   45.130     1   1.11E-01   18530.0   0.018    0.000    0.000    0.000     1    1544.0  -14.991    0.007     1    1460.2  -14.710    0.005     1    1683.2  -14.529    0.008     1    3099.1  -14.438    0.012     1    4328.9  -14.270    0.006     1    5517.3  -14.199    0.012   -0.347    0.119   30.254    0.020   -1.289    0.009    0.000   46.305   45.991
231940.16+001008.4  349.917351    0.169005  0.9731  -24.28  19.640        a     1    1        0        4        a     QSO       a    0        1    2.000    0.000    0.000    0.263  -13.081  -13.029   26.423    0.120   44.660     1   1.55E-03   10180.0   0.039    0.000    0.000    0.000     1    1200.7  -16.134    0.077     1    1771.5  -16.077    0.043     1    1771.4  -15.851    0.022     1    3159.2  -15.742    0.019    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.342    0.093   30.088    0.015   -1.407    0.046    8.669   46.072   45.733
112048.99+133821.9  170.204133   13.639435  0.5128  -23.23  19.180        a     1    0        3        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.552  -13.523   25.257    0.270   43.487     1   8.22E-04    9883.5   0.020    0.000    0.000    0.000     1     496.6  -15.973    0.050     1     556.5  -15.803    0.027     1     556.5  -15.648    0.021     1     995.7  -15.569    0.023     1     307.4  -15.370    0.043     1    1187.9  -15.349    0.023   -0.602    0.085   29.714    0.016   -1.710    0.104  -99.900  -99.900  -99.900
145556.81+505115.2  223.986733   50.854234  1.5175  -26.24  18.850        a     1    1        3        6        a     QSO       a    0        1    2.000    0.000    0.000    0.200  -13.103  -13.079   26.864    0.113   45.088     1   1.71E-03   10340.0   0.016    0.000    0.000    0.000     1     520.9  -16.008    0.052     1     520.9  -15.845    0.028     1     520.8  -15.616    0.021     1    1039.5  -15.634    0.023     1    5455.6  -15.676    0.016     1    2084.8  -15.669    0.023   -0.300    0.142   30.705    0.026   -1.474    0.045    8.410   46.440   46.317
122818.03+441302.0  187.075137   44.217228  0.6624  -24.84  18.260        a     1    0        2        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.943  -12.917   26.130  -99.900   44.360     0   2.23E-03    4164.1   0.016    0.000    0.000    0.000     1     385.1  -15.589    0.029     1     385.1  -15.411    0.018     1     385.2  -15.255    0.018     1     770.9  -15.130    0.020     1    1090.8  -14.991    0.017     1    1543.6  -14.970    0.020   -0.440    0.055   30.349    0.010   -1.620  -99.900  -99.900  -99.900  -99.900
122740.85+440604.7  186.920210   44.101310  3.8208  -26.85  25.220        a     1    0        0        5        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.037  -13.012   27.900  -99.900   46.130     0   1.53E-03    3856.0   0.016    0.000    0.000    0.000     1     128.7  -16.441    0.206     1     128.7  -17.466    1.389    -1       0.0  -99.900  -99.900     1     257.6  -17.326    0.607     1     363.8  -17.588    1.066     1    1543.6  -17.264    0.238    0.493    0.708   30.374    0.154   -0.950  -99.900  -99.900  -99.900  -99.900
120502.87+401436.6  181.261976   40.243522  1.5582  -24.81  20.480        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.023  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
025458.30-001142.1   43.742942   -0.195034  0.9194  -23.98  20.050        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.474  -13.402   26.000  -99.900   44.230     0   6.15E-04   16390.8   0.058    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     653.6  -16.125    0.046     1    1097.0  -16.127    0.043    -1       0.0  -99.900  -99.900     1      48.4  -16.341    0.347   -1.003    0.131   29.858    0.024   -1.480  -99.900  -99.900  -99.900  -99.900
165430.72+395419.7  253.628016   39.905483  0.3397  -22.07  19.250        a     1    1        1        4        a     QSO       a    0        1    2.000    0.000    0.000    0.529  -12.464  -12.440   25.921    0.115   44.147     1   5.99E-03    2555.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     220.8  -16.028    0.064     1    1073.0  -16.066    0.038     1     913.5  -15.887    0.042     1    1334.2  -15.764    0.030   -0.596    0.124   28.842    0.024   -1.121    0.045    7.589   44.560   44.726
124400.07+131225.3  191.000308   13.207036  2.0759  -26.13  19.550        a     1    0        0        6        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.115  -13.085   27.187    0.332   45.416     1   1.74E-03    3993.4   0.020    0.000    0.000    0.000     1     385.7  -16.154    0.099     1     430.7  -16.084    0.055     1     430.8  -15.913    0.035     1     861.8  -16.047    0.040     1     680.9  -16.027    0.060     1    1727.0  -16.120    0.040   -0.412    0.237   30.763    0.044   -1.373    0.127  -99.900  -99.900  -99.900
133005.39+541451.5  202.522495   54.247649  0.8389  -24.74  18.670        a     1    1        2        6        a      RL       b    0        1    1.961   -0.159    0.163    0.195  -12.525  -12.506   26.787    0.050   45.014     1   5.75E-03   14410.0   0.013    0.000    0.000    0.000     1     444.3  -15.859    0.047     1     444.3  -15.674    0.026     1     509.3  -15.508    0.020     1    1044.4  -15.313    0.018     1    1217.4  -15.145    0.017     1    1776.0  -15.192    0.018   -0.160    0.067   30.302    0.012   -1.349    0.020    8.903   46.431   46.003
123443.86+160001.1  188.682783   16.000328  1.4599  -26.04  18.780        a     1    1        1        1        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.734  -12.702   27.199    0.130   45.423     1   3.79E-03    3242.0   0.022    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3232.7  -15.742    0.020    -1       0.0  -99.900  -99.900   -0.114    0.083   30.739    0.012   -1.359    0.050    8.793   46.870   46.444
123506.14+160736.6  188.775613   16.126844  1.0765  -24.01  20.190        a     1    0        0        1        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.930  -12.899   26.669    0.404   44.899     1   2.36E-03    3083.0   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3232.7  -15.754    0.021    -1       0.0  -99.900  -99.900    0.084    0.149   29.926    0.024   -1.250    0.155  -99.900  -99.900  -99.900
141732.66+615125.2  214.386086   61.857017  1.1203  -25.00  19.630        a     1    0        1        5        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.301  -12.274   27.337  -99.900   45.566     0   7.72E-03    1736.5   0.018    0.000    0.000    0.000     1      71.6  -16.729    0.464     1      71.6  -16.364    0.162     1      71.6  -16.272    0.122     1     143.5  -16.312    0.128     1     192.9  -16.278    0.149    -1       0.0  -99.900  -99.900   -0.441    0.285   29.763    0.049   -0.931  -99.900  -99.900  -99.900  -99.900
224423.54-001712.8  341.098101   -0.286901  1.8775  -25.68  20.320        a     1    0        0        5        w      RL       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.827  -12.761   27.404  -99.900   45.633     0   3.06E-03    4520.7   0.052    0.000    0.000    0.000     1     174.0  -16.710    0.350     1     240.2  -16.542    0.155     1     332.2  -16.783    0.168     1     664.9  -16.714    0.121    -1       0.0  -99.900  -99.900     1     696.6  -17.006    0.230   -1.006    0.131   30.302    0.023   -1.112  -99.900  -99.900  -99.900  -99.900
092257.86+444651.8  140.741097   44.781063  1.0768  -25.94  18.640        a     1    0        3        6        w     QSO       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.142  -13.119   26.450    0.351   44.680     1   1.66E-03    4304.8   0.015    0.000    0.000    0.000     1     372.5  -15.654    0.032     1     372.4  -15.565    0.022     1     372.5  -15.447    0.020     1     747.4  -15.445    0.022     1     919.0  -15.406    0.025     1    1495.5  -15.440    0.022  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092223.17+444629.1  140.596566   44.774758  0.5359  -23.17  19.850        a     1    1        1        6        a     QSO       a    1        1    2.000    0.000    0.000    0.286  -12.520  -12.497   26.320    0.088   44.559     1   5.91E-03    4417.0   0.015    0.000    0.000    0.000     1     284.3  -16.318    0.115     1     328.4  -16.349    0.084     1     328.4  -16.430    0.080     1     659.0  -16.172    0.051     1     822.4  -16.013    0.052     1    1318.5  -15.993    0.037   -0.564    0.209   29.060    0.040   -1.052    0.037    8.442   44.981   45.045
081759.07+421411.4  124.496146   42.236509  1.0658  -24.38  19.940        a     1    1        0        3        a     QSO       b    0        1    1.784   -0.257    0.259    0.282  -12.783  -12.731   26.761    0.084   44.988     1   2.62E-03   13670.0   0.055    0.000    0.000    0.000     1      63.7  -16.449    0.335    -1       0.0  -99.900  -99.900     1      63.8  -16.173    0.122    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     254.7  -16.332    0.126   -0.241    0.120   29.847    0.018   -1.185    0.033    8.568   45.969   45.669
085848.92+483539.1  134.703855   48.594200  3.2253  -26.64  22.070        b     1    0        0        1        o    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.024  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     217.3  -16.908    0.359    0.558    0.297   30.743    0.049  -99.900  -99.900  -99.900  -99.900  -99.900
105944.56+534355.1  164.935695   53.731988  0.3142  -22.74  18.870        b     1    0        3        1        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.008  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1241.5  -15.338    0.026    -1       0.0  -99.900  -99.900   -1.165    0.009   29.393    0.001  -99.900  -99.900  -99.900  -99.900  -99.900
095708.76+592706.7  149.286535   59.451884  1.2846  -25.85  18.730        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.567  -12.545   27.210  -99.900   45.440     0   3.90E-03    2693.5   0.015    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     491.2  -15.396    0.032     1    2593.8  -15.469    0.022    0.057    0.133   30.659    0.020   -1.320  -99.900  -99.900  -99.900  -99.900
095841.00+592601.3  149.670873   59.433719  2.0659  -27.76  18.780        a     1    0        3        2        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.564  -12.542   27.725  -99.900   45.954     0   5.05E-03    2459.7   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     491.2  -15.807    0.051     1    2593.8  -16.039    0.032  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133733.30+590622.5  204.388759   59.106276  1.0872  -27.03  17.340        a     1    0        3        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.888  -12.861   26.719  -99.900   44.948     0   1.45E-03    8061.9   0.019    0.000    0.000    0.000     1     629.4  -15.340    0.017     1     680.4  -15.225    0.012     1     680.4  -15.112    0.012     1    1153.2  -15.082    0.016     1    1947.1  -14.989    0.012     1    2741.3  -15.032    0.014   -0.829    0.124   31.022    0.021   -1.652  -99.900  -99.900  -99.900  -99.900
120005.89+614620.6  180.024570   61.772411  1.3098  -25.85  18.780        b     1    0        0        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.020  -99.900  -99.900  -99.900     1      63.8  -15.790    0.099     1      63.8  -15.613    0.060     1      63.7  -15.571    0.056     1     128.7  -15.437    0.049     1     169.6  -15.363    0.053     1     256.7  -15.545    0.051   -0.293    0.133   30.701    0.023  -99.900  -99.900  -99.900  -99.900  -99.900
090156.57+071150.7  135.485721    7.197444  1.0744  -24.13  20.420        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.176  -13.116   26.451    0.442   44.680     1   1.64E-03    3561.0   0.046    0.000    0.000    0.000     1     358.1  -16.418    0.195     1     358.1  -16.255    0.100     1     358.1  -15.995    0.050     1     719.3  -16.021    0.045     1     890.8  -15.882    0.042     1    1439.9  -16.036    0.039   -0.587    0.231   30.023    0.039   -1.371    0.170  -99.900  -99.900  -99.900
090141.60+070810.0  135.423372    7.136129  0.5779  -22.63  20.330        a     1    0        0        6        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.701  -12.641   26.264    0.329   44.494     1   2.03E-03    4050.5   0.046    0.000    0.000    0.000     1     289.4  -16.273    0.159     1     358.1  -16.370    0.128     1     358.1  -16.508    0.132     1     719.3  -16.073    0.050     1     890.8  -15.998    0.050     1    1439.9  -15.927    0.035   -0.098    0.282   29.060    0.054   -1.073    0.126  -99.900  -99.900  -99.900
090153.41+065915.5  135.472577    6.987653  1.0816  -27.03  17.270        a     1    1        3        6        a     QSO       a    0        1    2.000    0.000    0.000    0.524  -12.737  -12.677   26.895    0.119   45.126     1   4.21E-03    4283.0   0.046    0.000    0.000    0.000     1     358.1  -15.240    0.021     1     358.1  -15.159    0.015     1     358.1  -14.954    0.014     1     719.3  -14.829    0.016     1     890.8  -14.759    0.014     1    1439.9  -14.783    0.017   -0.547    0.064   31.128    0.011   -1.624    0.046    9.126   46.960   46.647
081512.48+363711.1  123.802023   36.619772  3.1778  -26.96  22.330        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.839  -12.772   27.950  -99.900   46.180     0   3.27E-03    2960.7   0.051    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     836.3  -17.760    1.184    -1       0.0  -99.900  -99.900     1     978.3  -17.809    1.307   -1.178    0.065   31.235    0.010   -1.260  -99.900  -99.900  -99.900  -99.900
081525.94+363515.1  123.858092   36.587537  1.0280  -25.32  18.920        a     1    1        2        2        a      RL       b    0        1    1.679   -0.250    0.262    0.476  -12.127  -12.086   27.332    0.083   45.564     1   1.32E-02    3081.0   0.051    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     836.3  -15.752    0.034    -1       0.0  -99.900  -99.900     1    2207.3  -15.803    0.028   -0.422    0.008   30.076    0.002   -1.053    0.032    8.691   46.211   46.049
124204.27+625712.1  190.517816   62.953378  3.3208  -27.07  25.660        a     1    0        0        5        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.498  -12.480   28.290  -99.900   46.510     0   2.80E-03    2806.2   0.011    0.000    0.000    0.000     1     176.2  -16.356    0.197    -1       0.0  -99.900  -99.900     1      50.0  -16.693    0.531     1     779.8  -17.097    0.255     1     326.8  -17.255    0.654     1     983.6  -17.009    0.219   -0.851    0.103   31.243    0.027   -1.140  -99.900  -99.900  -99.900  -99.900
171441.86+644155.3  258.674428   64.698695  0.2851  -22.53  18.260        a     1    1        3        2        g     QSO       b    0        0    1.989   -0.101    0.102    0.195  -11.878  -11.842   26.337    0.035   44.567     1   2.62E-02    9244.0   0.026    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      80.6  -15.149    0.032     1     227.1  -15.148    0.031    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
023451.43-084005.1   38.714314   -8.668088  1.6082  -25.84  19.250        a     1    1        0        6        a     QSO       a    0        0    2.000    0.000    0.000    0.238  -13.238  -13.194   26.802    0.113   45.035     1   1.15E-03   14940.0   0.032    0.000    0.000    0.000     1    1059.3  -16.074    0.053     1    1462.5  -15.916    0.024     1    1462.6  -15.742    0.017     1    2929.9  -15.751    0.018     1    2653.2  -15.666    0.019     1    5369.8  -15.646    0.016  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
112317.51+051803.9  170.822988    5.301103  1.0004  -26.93  17.020        a     1    1        3        6        a     QSO       b    0        1    1.792   -0.283    0.281    0.143  -12.315  -12.278   27.153    0.086   45.379     1   7.80E-03    4249.0   0.036    0.000    0.000    0.000     1     378.6  -15.164    0.022     1     378.5  -15.058    0.015     1     378.6  -14.808    0.013     1     758.4  -14.661    0.015     1     666.4  -14.548    0.013     1    1518.3  -14.561    0.015   -0.464    0.077   31.187    0.013   -1.548    0.033    8.979   47.059   46.729
112338.14+052038.5  170.908948    5.344042  2.1806  -26.79  19.360        a     1    1        1        6        a      RL       a    0        1    2.000    0.000    0.000    0.412  -12.662  -12.612   27.719    0.111   45.941     1   3.70E-03    4249.0   0.036    0.000    0.000    0.000     1      56.9  -16.101    0.355     1      56.8  -16.050    0.237     1      56.9  -15.986    0.156     1     113.9  -16.523    0.311     1     139.2  -16.081    0.145     1     227.1  -16.571    0.246   -0.765    0.486   30.855    0.073   -1.204    0.051    8.990   46.522   46.626
003435.13-000947.8    8.646405   -0.163280  1.6711  -25.47  19.960        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.078  -13.045   26.995  -99.900   45.225     0   2.15E-03    7219.6   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1091.0  -16.210    0.054     1     346.0  -16.129    0.096     1     146.4  -16.162    0.140   -0.338    0.155   30.450    0.023   -1.326  -99.900  -99.900  -99.900  -99.900
165907.29+342504.0  254.780407   34.417792  2.2215  -27.20  19.080        a     1    1        2        6        a     QSO       b    0        1    1.957   -0.404    0.463    0.250  -13.555  -13.532   26.792    0.145   45.020     1   6.21E-04   44040.0   0.017    0.000    0.000    0.000     1    2379.9  -15.942    0.020     1    3375.7  -15.770    0.011     1    3224.2  -15.759    0.013     1    4366.5  -16.035    0.020     1    5006.9  -16.157    0.026     1    5459.0  -16.056    0.022   -0.497    0.020   31.166    0.004   -1.679    0.056    9.545   47.010   46.671
133706.93+051803.3  204.278881    5.300926  0.1629  -22.03  20.350        b     1    0        3        2        o  DUSTRE       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.021  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     209.8  -16.286    0.126     1     241.9  -16.338    0.156    -1       0.0  -99.900  -99.900   -5.145    0.437   28.177    0.079  -99.900  -99.900  -99.900  -99.900  -99.900
025528.92-000219.2   43.870540   -0.038668  1.4356  -25.36  19.600        a     1    1        0        2        a      RL       a    0        1    2.000    0.000    0.000    0.769  -13.260  -13.187   26.690    0.104   44.920     1   1.14E-03   18760.0   0.059    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     629.0  -15.913    0.032     1    1251.3  -15.932    0.031    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.578    0.068   30.482    0.014   -1.455    0.040    9.015   46.311   46.071
142715.33-012631.2  216.813895   -1.442013  2.5211  -27.61  18.890        a     1    0        1        6        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.180  -13.136   27.341    0.417   45.571     1   1.25E-03    4812.9   0.032    0.000    0.000    0.000     1     816.8  -15.674    0.034     1     728.2  -15.568    0.025     1     955.3  -15.588    0.019     1     816.8  -16.061    0.049     1     453.1  -16.772    0.235     1     625.1  -16.580    0.141   -0.465    0.134   31.446    0.032   -1.575    0.160  -99.900  -99.900  -99.900
142642.71-012900.6  216.677974   -1.483503  0.8697  -24.76  18.800        a     1    1        2        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.631  -12.587   26.745    0.096   44.983     1   4.05E-03    5499.0   0.032    0.000    0.000    0.000     1     816.8  -15.898    0.051     1     703.7  -15.740    0.034     1     816.8  -15.593    0.021     1     955.3  -15.371    0.020     1     816.8  -15.240    0.022     1     625.1  -15.280    0.026   -0.213    0.063   30.281    0.010   -1.357    0.037    8.172   46.371   45.974
080839.66+495036.5  122.165253   49.843481  1.4361  -26.14  19.040        c     1    0        0        0        g      RL       c    0        1    1.841   -0.070    0.072    0.403  -11.805  -11.734   28.086    0.029   46.312     1   3.27E-02   33550.0   0.044    0.230   -0.106    0.116    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
114511.18-033950.1  176.296591   -3.663917  0.3717  -22.56  19.530        a     1    0        0        2        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.720  -12.688   25.760  -99.900   43.990     0   2.78E-03    4960.6   0.022    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2914.8  -15.873    0.018    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2838.4  -15.642    0.022   -1.104    0.155   29.161    0.031   -1.305  -99.900  -99.900  -99.900  -99.900
114600.36-033707.8  176.501536   -3.618861  0.5503  -23.72  18.790        a     1    1        1        2        a     QSO       b    0        1    2.175   -0.256    0.269    0.091  -12.506  -12.466   26.404    0.076   44.651     1   7.08E-03    5805.0   0.022    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2914.8  -15.415    0.012    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2838.4  -15.013    0.017   -0.400    0.078   30.033    0.016   -1.393    0.030    8.340   45.999   45.700
133433.24-013825.4  203.638521   -1.640392  0.2920  -22.37  18.970        a     1    1        3        6        g      RL       b    0        1    2.140   -0.241    0.249    0.439  -12.098  -12.058   26.149    0.076   44.392     1   1.32E-02    6707.0   0.023    0.000    0.000    0.000     1     327.8  -15.795    0.059     1     794.5  -15.801    0.029     1     794.5  -15.598    0.019     1    1609.3  -15.655    0.021     1     674.8  -15.558    0.034     1     448.4  -15.553    0.042   -1.170    0.061   29.077    0.014   -1.124    0.030    9.485   44.999   44.936
133451.91-013835.4  203.716304   -1.643183  1.7130  -24.76  20.380        a     1    0        0        6        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.062  -13.028   27.039  -99.900   45.268     0   2.38E-03    6370.2   0.023    0.000    0.000    0.000     1     168.8  -16.466    0.329     1     794.5  -16.453    0.107     1     794.5  -16.264    0.055     1    1588.7  -16.326    0.051     1     674.8  -16.329    0.093     1     373.8  -17.179    0.556    0.210    0.214   30.055    0.047   -1.158  -99.900  -99.900  -99.900  -99.900
084331.54+374152.7  130.881445   37.697985  1.6990  -25.92  19.920        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.875  -12.835   27.223  -99.900   45.452     0   4.39E-03    2569.4   0.028    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2512.0  -17.036    0.143   -0.786    0.049   30.610    0.007   -1.300  -99.900  -99.900  -99.900  -99.900
084316.07+373807.2  130.816985   37.635338  1.2204  -25.46  19.910        a     1    0        2        1        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.945  -12.905   26.798    0.502   45.028     1   1.63E-03    2300.6   0.028    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2512.0  -16.238    0.040   -1.071    0.093   30.380    0.017   -1.375    0.193  -99.900  -99.900  -99.900
084352.87+374228.2  130.970294   37.707861  1.7412  -26.57  18.780        a     1    1        2        1        a      RL       a    0        1    2.000    0.000    0.000    0.500  -12.570  -12.531   27.561    0.130   45.783     1   4.07E-03    2705.0   0.028    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2704.9  -15.469    0.023   -0.529    0.115   30.965    0.022   -1.306    0.051    9.283   46.651   46.660
124118.11+624606.1  190.325491   62.768372  1.6497  -27.47  17.860        a     1    1        3        5        a     QSO       b    0        1    2.161   -0.253    0.265    0.286  -12.508  -12.489   27.590    0.079   45.835     1   6.22E-03    6382.0   0.010    0.000    0.000    0.000     1     310.3  -15.713    0.043    -1       0.0  -99.900  -99.900     1     442.4  -15.285    0.017     1     986.4  -15.418    0.021     1     449.6  -15.508    0.038     1    1508.7  -15.771    0.030   -0.014    0.108   31.092    0.022   -1.344    0.031    9.634   47.326   46.841
085428.31+533548.2  133.617994   53.596726  0.8533  -24.17  19.570        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.011  -12.979   26.340  -99.900   44.570     0   1.80E-03    3281.9   0.022    0.000    0.000    0.000     1     307.2  -16.175    0.083     1     307.2  -15.950    0.041     1     307.2  -15.938    0.039     1     619.0  -16.048    0.045     1     837.2  -15.886    0.045     1    1239.2  -15.944    0.037   -0.819    0.258   29.944    0.042   -1.380  -99.900  -99.900  -99.900  -99.900
085417.61+532735.3  133.573395   53.459808  2.4182  -28.95  18.190        a     1    0        3        6        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.194  -13.162   27.271    0.466   45.501     1   1.54E-03    3426.7   0.022    0.000    0.000    0.000     1     307.2  -15.312    0.023     1     307.2  -15.149    0.015     1     307.2  -15.253    0.019     1     619.0  -15.462    0.025     1     837.2  -15.433    0.027     1    1239.2  -15.681    0.029  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
020316.37-074832.1   30.818209   -7.808942  3.3026  -27.47  22.870        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.265  -13.237   27.523  -99.900   45.752     0   2.31E-03    4579.1   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1823.5  -17.731    0.813    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    0.009    0.151   30.757    0.026   -1.241  -99.900  -99.900  -99.900  -99.900
102024.74+635631.9  155.103096   63.942199  1.7736  -26.12  20.680        a     1    1        0        5        a     QSO       a    1        1    2.000    0.000    0.000    0.455  -13.140  -13.124   26.986    0.114   45.210     1   1.41E-03   13320.0   0.010    0.000    0.000    0.000     1     680.0  -16.394    0.115     1     680.1  -16.328    0.067     1     680.1  -16.250    0.048     1    1362.1  -16.473    0.057     1     209.3  -16.792    0.346    -1       0.0  -99.900  -99.900   -1.872    0.165   30.644    0.037   -1.404    0.046    8.698   46.173   46.188
111417.16+130042.9  168.571524   13.011938  1.2201  -27.06  17.670        a     1    0        3        6        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.863  -12.838   26.865  -99.900   45.094     0   3.57E-03    3416.7   0.017    0.000    0.000    0.000     1     305.9  -15.335    0.025     1     306.0  -15.223    0.017     1     306.0  -15.125    0.017     1     612.0  -15.120    0.020     1     818.9  -15.040    0.019     1    1227.2  -15.226    0.021   -0.318    0.127   31.135    0.022   -1.639  -99.900  -99.900  -99.900  -99.900
080849.43+521515.3  122.205974   52.254269  4.4562  -28.92  23.250        a     1    1        2        5        a     QSO       a   -1        1    2.000    0.000    0.000    0.391  -13.735  -13.679   27.389    0.148   45.619     1   3.25E-04   38050.0   0.042    0.000    0.000    0.000     1     325.9  -16.330    0.107     1     174.8  -16.710    0.236    -1       0.0  -99.900  -99.900     1     510.1  -16.968    0.210     1     210.8  -17.142    0.572     1     845.8  -17.353    0.403   -0.837    0.213   32.133    0.052   -1.821    0.060   10.230   47.792   47.574
024040.82-081309.9   40.170089   -8.219439  1.8440  -25.97  19.570        a     1    1        0        6        a     QSO       b    0        1    1.953   -0.437    0.456    0.378  -13.820  -13.782   26.344    0.142   44.572     1   2.98E-04   74880.0   0.028    0.000    0.000    0.000     1     956.0  -16.264    0.067     1    1149.1  -16.203    0.037     1    4565.5  -16.041    0.016     1    5672.1  -16.064    0.020     1    3071.8  -15.935    0.027     1    8674.9  -16.132    0.020   -0.424    0.109   30.524    0.026   -1.604    0.055    8.807   46.409   46.061
224452.22+142915.1  341.217599   14.487537  1.9550  -26.72  19.070        a     1    0        1        2        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.373  -13.319   26.889    0.258   45.119     1   9.76E-04    9979.0   0.041    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    7147.1  -16.291    0.024    -1       0.0  -99.900  -99.900     1    3547.0  -16.939    0.112   -0.924    0.411   31.082    0.059   -1.609    0.099  -99.900  -99.900  -99.900
014223.87+142051.4   25.599468   14.347616  1.6998  -25.99  19.320        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.091  -13.136  -13.075   26.989    0.101   45.213     1   1.46E-03   13700.0   0.047    0.000    0.000    0.000     1     922.7  -16.238    0.104     1    1014.7  -16.031    0.047     1    1014.7  -15.878    0.028     1    2278.3  -15.954    0.026     1    2838.0  -15.896    0.025     1    3884.6  -15.930    0.023   -0.377    0.055   30.578    0.012   -1.378    0.039    8.878   46.550   46.237
121025.13+380803.4  182.604746   38.134279  1.7829  -26.32  19.160        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.810  -11.780   28.330  -99.900   46.560     0   5.80E-03    1019.3   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     535.6  -16.413    0.097   -0.614    0.114   30.845    0.022   -0.970  -99.900  -99.900  -99.900  -99.900
081259.70+255441.1  123.248752   25.911425  1.9940  -25.69  20.010        a     1    0        0        1        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.395  -12.344   27.890  -99.900   46.110     0   4.55E-03    2082.3   0.038    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2546.2  -16.537    0.067    -1       0.0  -99.900  -99.900   -0.754    0.164   30.557    0.023   -1.030  -99.900  -99.900  -99.900  -99.900
081303.83+254211.0  123.265984   25.703057  2.0240  -26.79  18.730        a     1    1        1        1        a      RL       a    0        1    2.000    0.000    0.000    0.704  -12.354  -12.302   27.947    0.090   46.172     1   8.66E-03    2912.0   0.038    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2886.4  -16.043    0.032    -1       0.0  -99.900  -99.900   -0.227    0.037   31.049    0.007   -1.191    0.035    9.259   47.193   46.887
081331.28+254503.0  123.380366   25.750855  1.5100  -29.40  16.260        a     1    1        3        1        a    LENS       b    0        1    1.893   -0.233    0.236    0.227  -12.125  -12.080   27.813    0.076   46.039     1   1.48E-02    2912.0   0.038    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2886.4  -14.652    0.014    -1       0.0  -99.900  -99.900   -0.975    0.106   32.050    0.019   -1.626    0.030    9.594   47.679   47.523
204009.04-010020.1  310.037703   -1.005592  2.1635  -27.27  19.350        a     1    0        1        1        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.957  -12.883   27.433  -99.900   45.662     0   2.08E-03    8680.4   0.061    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2395.6  -16.496    0.046    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -1.295    0.057   31.326    0.009   -1.494  -99.900  -99.900  -99.900  -99.900
134854.30+021426.3  207.226252    2.240647  0.7969  -24.07  19.270        b     1    0        0        4        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900     1      48.0  -16.487    0.469     1      91.1  -16.009    0.114    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     122.4  -15.455    0.068     1     502.3  -15.573    0.036   -0.156    0.256   29.925    0.046  -99.900  -99.900  -99.900  -99.900  -99.900
024227.34+000845.4   40.613924    0.145967  0.6500  -22.12  21.170        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
093904.99+414022.5  144.770810   41.672923  0.7473  -22.85  20.290        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.597  -12.578   26.600  -99.900   44.830     0   4.84E-03    1948.2   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1069.5  -16.192    0.046     1    1424.0  -16.059    0.043    -1       0.0  -99.900  -99.900    0.066    0.041   29.235    0.009   -1.010  -99.900  -99.900  -99.900  -99.900
093949.61+414154.3  144.956725   41.698443  1.2238  -25.45  19.020        a     1    1        1        2        a      RL       a    0        1    2.000    0.000    0.000    0.077  -12.422  -12.404   27.305    0.126   45.532     1   5.10E-03    2323.0   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1069.5  -15.433    0.026     1    1424.0  -15.453    0.023    -1       0.0  -99.900  -99.900   -0.086    0.054   30.499    0.008   -1.226    0.048    8.952   46.704   46.318
160525.22+524957.1  241.355121   52.832539  1.4997  -25.94  19.210        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.343  -13.326   26.599  -99.900   44.828     0   1.17E-03    8297.4   0.011    0.000    0.000    0.000     1     227.6  -16.114    0.082     1     227.7  -15.854    0.046     1     295.4  -15.746    0.033     1     774.5  -15.804    0.032     1    1049.0  -15.884    0.039     1    1549.0  -16.540    0.072   -0.284    0.120   30.665    0.023   -1.560  -99.900  -99.900  -99.900  -99.900
144335.31+541200.3  220.897151   54.200102  1.9676  -26.41  19.420        c     1    0        1        0        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.064  -13.047   27.168  -99.900   45.397     0   2.71E-03    5145.9   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
113120.29+100159.9  172.834563   10.033309  0.9652  -25.00  19.140        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.796  -12.752   26.699  -99.900   44.929     0   2.50E-03    4173.2   0.032    0.000    0.000    0.000     1     378.6  -15.973    0.085     1     423.4  -15.842    0.047     1     462.1  -15.701    0.028     1    1105.3  -15.671    0.024     1     414.1  -15.609    0.045     1    1636.4  -15.656    0.024   -0.862    0.098   30.312    0.016   -1.387  -99.900  -99.900  -99.900  -99.900
112300.25+052451.0  170.751072    5.414186  3.6986  -26.81  22.990        a     1    0        0        4        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.405  -12.355   28.522  -99.900   46.752     0   3.16E-03    3583.7   0.037    0.000    0.000    0.000     1     111.8  -16.137    0.266     1      54.9  -16.171    0.291     1      54.9  -16.958    1.189    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     221.2  -16.820    0.385   -0.408    0.071   31.336    0.015   -1.080  -99.900  -99.900  -99.900  -99.900
163603.35+381122.3  249.013978   38.189553  3.5750  -26.52  24.210        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -14.000  -13.984   26.859  -99.900   45.088     0   7.20E-04   22324.7   0.011    0.000    0.000    0.000     1     108.0  -16.735    0.546    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1888.4  -17.409    0.358    -1       0.0  -99.900  -99.900   -1.501    1.058   30.997    0.303   -1.588  -99.900  -99.900  -99.900  -99.900
083148.87+042939.0  127.953657    4.494194  0.1737  -24.50  16.220        a     1    1        3        5        g      RL       b    0        1    1.606   -0.048    0.049    0.354  -11.699  -11.679   25.980    0.020   44.219     1   3.58E-02   27860.0   0.025    0.000    0.000    0.000     1     169.4  -15.344    0.037     1     169.4  -15.481    0.033     1     169.4  -15.533    0.033     1   11639.4  -14.503    0.012     1    3510.4  -14.707    0.014    -1       0.0  -99.900  -99.900    0.086    0.782   29.224    0.131   -1.245    0.051    0.000   45.035   45.013
101541.14+594445.2  153.921420   59.745914  0.5271  -24.06  18.470        a     1    1        3        3        g      RL       b    0        1    2.176   -0.203    0.210    0.170  -12.248  -12.229   26.594    0.049   44.842     1   1.06E-02   11020.0   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     555.0  -15.076    0.018     1     841.4  -14.923    0.015     1     841.4  -14.827    0.017   -0.283    0.051   30.134    0.011   -1.359    0.019    8.728   46.173   45.839
090214.47+065819.4  135.560309    6.972063  2.3198  -26.59  19.500        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.848  -12.788   27.600  -99.900   45.830     0   2.84E-03    3669.5   0.045    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
093153.83+083703.3  142.974302    8.617591  0.7636  -23.68  19.580        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.864  -12.815   26.392    0.107   44.615     1   2.50E-03    6611.0   0.036    0.000    0.000    0.000     1      51.0  -16.600    0.837     1      51.0  -16.345    0.357     1      51.0  -16.324    0.270     1     161.8  -15.978    0.090     1      78.9  -15.832    0.134     1     204.5  -15.869    0.082   -0.098    0.092   29.466    0.017   -1.180    0.042    7.964   45.674   45.330
161305.68+341614.4  243.273693   34.270688  1.8541  -26.79  18.800        a     1    0        2        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.225  -13.204   26.948  -99.900   45.177     0   1.01E-03   15897.7   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2763.3  -15.713    0.015     1    9910.2  -15.933    0.015    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.557    0.114   31.062    0.018   -1.579  -99.900  -99.900  -99.900  -99.900
133420.85-014637.5  203.586887   -1.777109  1.6597  -25.28  19.940        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.553  -12.519   27.520  -99.900   45.740     0   4.87E-03    1577.5   0.024    0.000    0.000    0.000     1     244.4  -16.320    0.192     1     711.0  -16.272    0.074     1     581.3  -16.090    0.045     1     341.1  -16.116    0.074     1     457.1  -16.204    0.094     1     448.4  -16.377    0.112   -0.108    0.178   30.307    0.038   -1.070  -99.900  -99.900  -99.900  -99.900
133420.82-014447.2  203.586757   -1.746446  0.5553  -24.31  18.170        a     1    1        2        6        a     QSO       b    0        1    2.185   -0.172    0.176    0.111  -12.244  -12.201   26.678    0.050   44.927     1   1.31E-02    6707.0   0.024    0.000    0.000    0.000     1     244.4  -15.626    0.049     1     711.0  -15.445    0.017     1     711.0  -15.326    0.015     1    1421.6  -15.087    0.015     1     457.1  -14.952    0.023     1     448.4  -14.807    0.027   -0.025    0.055   30.105    0.011   -1.315    0.020    8.149   46.333   45.878
085952.29+485046.8  134.967886   48.846351  1.6900  -26.28  19.010        a     1    1        0        5        a     QSO       a    0        1    2.000    0.000    0.000    0.250  -13.263  -13.230   26.822    0.142   45.052     1   1.07E-03   11270.0   0.023    0.000    0.000    0.000     1     155.8  -15.915    0.090     1     155.8  -15.920    0.065     1     155.8  -15.650    0.039     1     315.2  -15.720    0.042     1     413.1  -15.829    0.059    -1       0.0  -99.900  -99.900   -0.163    0.151   30.756    0.033   -1.510    0.056    9.101   46.813   46.368
092304.28+575523.6  140.767837   57.923246  1.8403  -25.47  20.450        a     1    1        0        4        a    BALQ       a    0        1    2.000    0.000    0.000    0.333  -12.830  -12.786   27.361    0.102   45.587     1   2.28E-03    8543.0   0.032    0.000    0.000    0.000     1      55.9  -16.196    0.191     1      55.9  -16.381    0.202     1      55.9  -16.282    0.146    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     224.2  -17.021    0.389   -0.630    0.375   30.418    0.069   -1.173    0.047    8.812   46.246   46.235
114925.65+665949.4  177.356880   66.997081  2.2390  -27.70  18.530        a     1    0        2        6        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.182  -13.167   27.185  -99.900   45.414     0   1.60E-03   11208.0   0.010    0.000    0.000    0.000     1     656.1  -15.751    0.027     1     756.5  -15.587    0.016     1    3510.5  -15.556    0.013     1    1520.6  -15.795    0.024     1    1242.2  -15.926    0.038     1    3045.1  -15.792    0.022   -0.356    0.034   31.373    0.007   -1.607  -99.900  -99.900  -99.900  -99.900
115027.25+665848.0  177.613547   66.980004  1.0352  -27.10  17.040        a     1    1        3        6        g     QSO       b    0        1    2.560   -0.167    0.175  -99.900  -12.421  -12.393   27.204    0.042   45.536     1   9.96E-03   12070.0   0.010    0.000    0.000    0.000     1     656.1  -15.080    0.012     1     756.5  -14.985    0.009     1    3510.5  -14.805    0.011     1    1520.6  -14.587    0.013     1    1242.2  -14.485    0.011     1    3045.1  -14.500    0.014   -0.284    0.026   31.215    0.004   -1.540    0.016    9.143   47.239   46.863
025458.56-000423.2   43.744009   -0.073135  0.6464  -22.44  21.270        b     1    0        0        2        o     QSO       -   -1        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.058  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     418.6  -16.623    0.159     1     884.4  -16.675    0.124    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090519.67+440139.1  136.331993   44.027555  0.3425  -22.77  18.520        a     1    1        3        3        a    NLS1       a    0        1    2.000    0.000    0.000  -99.900  -12.606  -12.583   25.775    0.102   44.012     1   4.41E-03    4345.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     855.8  -15.573    0.024     1     843.0  -15.391    0.026     1     467.3  -15.372    0.032   -0.330    0.095   29.248    0.020   -1.333    0.040    7.238   45.274   44.944
085850.21+514655.1  134.709231   51.781991  2.0246  -26.31  19.170        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.332  -12.303   27.940  -99.900   46.170     0   4.15E-03    2193.6   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
025921.41-065403.4   44.839210   -6.900968  2.2134  -27.33  18.680        b     1    0        1        1        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.055  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     930.8  -16.606    0.099    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.270    0.095   31.297    0.014  -99.900  -99.900  -99.900  -99.900  -99.900
001917.31+002735.4    4.822145    0.459838  2.4183  -25.91  20.560        c     1    0        0        0        a     QSO       a    0        1    2.000    0.000    0.000    0.286  -13.271  -13.231   27.202    0.152   45.432     1   9.06E-04   10410.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
105255.46+383650.1  163.231109   38.613939  4.5766  -27.07  23.640        a     1    0        2        6        w    BALQ       -   -1        0  -99.900  -99.900  -99.900  -99.900  -13.201  -13.180   27.920  -99.900   46.150     0   1.43E-03    4141.8   0.013    0.000    0.000    0.000     1      98.2  -16.774    0.652     1     147.1  -16.968    0.846     1     147.2  -16.754    0.388     1      49.0  -16.670    0.397     1     934.6  -17.237    0.348     1      49.0  -16.592    0.421  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
082316.57+224204.6  125.819062   22.701295  3.2139  -27.04  21.910        b     1    0        0        3        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.041  -99.900  -99.900  -99.900     1     247.8  -15.973    0.074     1     277.3  -16.297    0.094    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     521.1  -17.796    1.554    -1       0.0  -99.900  -99.900    0.209    0.415   31.126    0.105  -99.900  -99.900  -99.900  -99.900  -99.900
083220.73+043416.7  128.086411    4.571328  1.5099  -27.07  18.100        a     1    1        1        1        a     QSO       b    0        1    2.296   -0.190    0.199    0.081  -12.958  -12.908   27.105    0.058   45.372     1   2.39E-03   27860.0   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     470.0  -15.240    0.028    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.283    0.063   31.158    0.012   -1.555    0.023    9.088   47.174   46.764
023402.08-084314.6   38.508705   -8.720741  1.2637  -26.23  18.550        b     1    0        2        6        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.030  -99.900  -99.900  -99.900     1     408.6  -15.842    0.046     1     454.6  -15.658    0.025     1     454.7  -15.540    0.021     1     912.3  -15.457    0.021     1     929.0  -15.497    0.026     1    1828.7  -15.562    0.021   -0.503    0.060   30.746    0.011  -99.900  -99.900  -99.900  -99.900  -99.900
165812.11+341010.6  254.550481   34.169627  1.6605  -26.96  18.310        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.924  -11.900   28.140  -99.900   46.370     0   5.61E-03    1053.7   0.017    0.000    0.000    0.000     1     138.3  -15.798    0.074     1     234.6  -15.790    0.046     1     234.6  -15.515    0.030     1     472.7  -15.730    0.038     1     640.8  -16.047    0.062     1     946.2  -16.218    0.059   -0.225    0.133   30.910    0.029   -1.060  -99.900  -99.900  -99.900  -99.900
003431.78-000957.4    8.632446   -0.165970  1.5043  -25.46  19.850        a     1    1        1        3        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.144  -13.111   26.823    0.138   45.046     1   1.35E-03    8490.0   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1091.0  -15.904    0.034     1     346.0  -15.882    0.069     1     146.4  -16.011    0.113   -0.566    0.156   30.444    0.028   -1.390    0.054    8.940   46.309   46.074
113053.28+381518.6  172.722005   38.255181  1.7414  -26.64  18.900        a     1    1        2        2        g      RL       b    0        1    1.709   -0.178    0.182    0.243  -12.257  -12.238   27.718    0.060   45.948     1   9.92E-03    9942.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8272.5  -15.613    0.010    -1       0.0  -99.900  -99.900     1    2028.3  -15.712    0.024    -1       0.0  -99.900  -99.900   -0.474    0.030   30.919    0.006   -1.229    0.023    9.141   46.898   46.666
122607.53-025740.9  186.531412   -2.961382  0.8486  -24.79  19.120        b     1    0        2        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.027  -99.900  -99.900  -99.900     1     181.2  -15.899    0.083     1     181.2  -15.726    0.050     1     181.2  -15.739    0.045     1     363.2  -15.670    0.039     1     595.0  -15.574    0.035     1     945.7  -15.665    0.030   -0.855    0.150   30.199    0.024  -99.900  -99.900  -99.900  -99.900  -99.900
132356.93+045049.2  200.987215    4.847009  2.0416  -28.39  17.120        a     1    0        3        1        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.053  -12.023   28.230  -99.900   46.460     0   3.49E-03    2844.7   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1045.1  -16.240    0.065    -1       0.0  -99.900  -99.900   -0.031    0.082   31.696    0.016   -1.330  -99.900  -99.900  -99.900  -99.900
102339.65+523349.6  155.915229   52.563805  0.1364  -22.16  17.380        b     1    0        3        5        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900     1      53.1  -15.168    0.044     1     366.4  -15.247    0.017     1     366.5  -15.087    0.017     1     733.5  -15.024    0.019    -1       0.0  -99.900  -99.900     1    1256.0  -14.833    0.020   -0.606    0.236   28.963    0.044  -99.900  -99.900  -99.900  -99.900  -99.900
121701.37+101952.9  184.255729   10.331377  1.8833  -26.24  19.140        a     1    0        0        1        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.010  -12.982   27.187    0.439   45.416     1   1.82E-03    2384.5   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1974.5  -16.700    0.093    -1       0.0  -99.900  -99.900   -0.177    0.117   30.804    0.019   -1.388    0.169  -99.900  -99.900  -99.900
112106.07+133824.9  170.275311   13.640262  1.9435  -26.71  19.380        b     1    0        2        5        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.021  -99.900  -99.900  -99.900     1     229.8  -16.100    0.093     1     229.9  -15.925    0.050     1     229.9  -15.950    0.048     1     461.2  -16.484    0.100    -1       0.0  -99.900  -99.900     1     441.4  -16.974    0.270   -1.072    0.054   30.978    0.009  -99.900  -99.900  -99.900  -99.900  -99.900
090058.06+410240.4  135.241935   41.044576  2.9850  -26.19  24.600        a     1    0        0        6        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.710  -12.684   27.970  -99.900   46.200     0   3.05E-03    1942.4   0.017    0.000    0.000    0.000     1     223.5  -16.431    0.176     1     223.5  -16.521    0.159     1      96.0  -16.723    0.287     1     214.1  -16.955    0.344     1     244.3  -16.937    0.432     1     474.9  -17.574    0.934  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090021.43+410823.0  135.089303   41.139731  1.6290  -26.83  19.170        a     1    1        0        6        a      RL       a    1        1    2.000    0.000    0.000    0.333  -12.249  -12.221   27.783    0.108   46.022     1   6.62E-03    2493.0   0.019    0.000    0.000    0.000     1     223.5  -16.616    0.256     1     223.5  -16.044    0.061     1     223.5  -16.017    0.052     1     450.9  -16.175    0.064     1     574.8  -16.274    0.089     1     903.6  -16.418    0.078   -1.174    0.420   30.573    0.069   -1.071    0.049    8.681   46.556   46.488
085954.53+410754.2  134.977238   41.131727  1.0372  -24.86  19.220        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.625  -12.597   26.932    0.307   45.161     1   4.26E-03    2017.6   0.019    0.000    0.000    0.000     1     196.2  -16.016    0.082     1     196.2  -15.812    0.043     1     196.2  -15.627    0.032     1     395.0  -15.395    0.028     1     515.5  -15.325    0.030     1     593.0  -15.330    0.030   -0.199    0.068   30.376    0.011   -1.322    0.118  -99.900  -99.900  -99.900
083055.04+422732.1  127.729367   42.458934  1.1763  -24.41  20.200        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.470  -13.427   26.237    0.426   44.467     1   7.80E-04    6634.0   0.032    0.000    0.000    0.000     1      83.4  -16.226    0.213     1      83.4  -17.068    1.238     1      83.4  -16.302    0.183     1     166.1  -16.290    0.139     1     215.1  -16.237    0.135     1     613.7  -16.344    0.085   -0.801    0.732   29.832    0.118   -1.380    0.164  -99.900  -99.900  -99.900
123133.01+121055.2  187.887544   12.182027  0.7078  -23.92  19.270        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.506  -12.476   26.644  -99.900   44.873     0   5.75E-03    4490.3   0.021    0.000    0.000    0.000     1     347.1  -16.050    0.072     1     416.8  -15.933    0.041     1     416.8  -15.843    0.032     1     831.0  -15.627    0.026     1     483.1  -15.436    0.034     1     698.1  -15.342    0.028   -0.251    0.068   29.866    0.012   -1.237  -99.900  -99.900  -99.900  -99.900
122534.79-024757.1  186.394981   -2.799220  0.1952  -23.06  17.160        b     1    0        3        6        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.026  -99.900  -99.900  -99.900     1     137.1  -15.629    0.060     1     137.1  -15.399    0.033     1     137.2  -15.237    0.027     1     274.9  -15.265    0.029     1     344.4  -15.162    0.030     1     731.4  -15.106    0.022   -0.820    0.127   29.082    0.023  -99.900  -99.900  -99.900  -99.900  -99.900
080701.01+511738.7  121.754220   51.294091  1.1364  -26.07  18.250        a     1    1        3        3        a      RL       a    0        1    2.000    0.000    0.000    0.417  -12.359  -12.296   27.334    0.092   45.560     1   9.24E-03    2443.0   0.048    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     750.2  -15.314    0.022     1     834.9  -15.368    0.026     1     317.7  -15.367    0.042   -0.633    0.178   30.763    0.035   -1.316    0.038    8.918   46.650   46.439
082153.82+503120.4  125.474288   50.522356  2.1325  -27.93  17.950        a     1    1        3        6        a      RL       a    0        1    2.000    0.000    0.000    1.000  -12.520  -12.464   27.840    0.144   46.066     1   3.13E-03    3108.0   0.042    0.000    0.000    0.000     1     204.6  -15.698    0.047     1     204.6  -15.488    0.027     1     204.6  -15.430    0.025     1     534.4  -15.604    0.029     1     537.8  -15.750    0.046     1     822.7  -15.749    0.036   -0.306    0.111   31.375    0.026   -1.357    0.056    9.741   47.407   47.057
020643.52+002347.3   31.681335    0.396500  1.2233  -23.89  20.280        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.382  -12.348   27.360  -99.900   45.590     0   4.02E-03    2998.9   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
102435.01+521559.0  156.145893   52.266390  1.6068  -25.78  19.760        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.507  -12.489   27.510  -99.900   45.740     0   3.41E-03    2791.2   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
025604.10-001043.3   44.017122   -0.178709  2.0993  -25.29  20.490        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.606  -13.533   26.751    0.389   44.980     1   8.34E-04    9804.6   0.059    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     180.7  -16.429    0.156     1     359.8  -16.638    0.169    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.222    0.146   30.358    0.022   -1.384    0.149  -99.900  -99.900  -99.900
122359.48+454606.8  185.997836   45.768573  1.1407  -25.19  19.220        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.644  -12.627   27.004  -99.900   45.233     0   1.57E-03    7246.0   0.011    0.000    0.000    0.000     1     118.7  -16.257    0.160     1     118.7  -15.916    0.063     1     118.7  -15.651    0.043     1     238.7  -15.619    0.044     1     297.8  -15.594    0.052     1     477.0  -15.566    0.040   -0.201    0.304   30.410    0.048   -1.307  -99.900  -99.900  -99.900  -99.900
115353.75+022236.4  178.473969    2.376789  0.4553  -23.92  18.390        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.469  -12.439   26.217  -99.900   44.447     0   6.07E-03    2071.9   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1793.2  -15.308    0.020    -1       0.0  -99.900  -99.900   -0.645    0.074   29.734    0.016   -1.350  -99.900  -99.900  -99.900  -99.900
101943.73+525721.4  154.932222   52.955945  0.8417  -24.40  19.120        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.108  -12.097   27.210  -99.900   45.440     0   6.83E-03    1142.8   0.007    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     697.6  -15.599    0.027     1    1016.1  -15.357    0.022    -1       0.0  -99.900  -99.900   -0.029    0.075   29.977    0.016   -1.060  -99.900  -99.900  -99.900  -99.900
002828.34-011014.1    7.118101   -1.170598  1.1930  -25.34  19.170        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.118  -13.084   26.595  -99.900   44.825     0   1.72E-03    8489.1   0.024    0.000    0.000    0.000     1      99.0  -16.192    0.217     1      99.0  -15.987    0.103     1      99.0  -15.773    0.062     1     310.3  -15.628    0.040     1     258.6  -15.636    0.058     1     827.8  -15.571    0.030   -0.370    0.106   30.378    0.017   -1.452  -99.900  -99.900  -99.900  -99.900
165658.49+275445.4  254.243722   27.912615  1.0486  -26.10  18.040        c     1    0        2        0        g     QSO       b    0        1    1.940   -0.174    0.174    0.258  -12.270  -12.211   27.313    0.045   45.540     1   1.04E-02   12700.0   0.051    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
003922.44+005951.7    9.843524    0.997701  1.9889  -25.89  19.680        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.376  -13.348   26.879    0.391   45.108     1   1.01E-03    6319.3   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     160.7  -15.847    0.062     1     125.5  -16.079    0.103     1     170.0  -16.156    0.145    -1       0.0  -99.900  -99.900   -0.463    0.288   30.723    0.040   -1.475    0.150  -99.900  -99.900  -99.900
222940.08-083254.4  337.417022   -8.548463  1.5595  -28.16  17.580        a     1    1        3        6        g      RL       b    1        1    1.582   -0.048    0.048    0.427  -11.417  -11.387   28.397    0.017   46.639     1   7.59E-02   13740.0   0.042    0.000    0.000    0.000     1     614.1  -15.661    0.033     1     521.9  -15.508    0.022     1     675.0  -15.352    0.016     1    1352.0  -15.377    0.018     1    1701.4  -15.382    0.018     1    1384.5  -15.414    0.022   -0.536    0.152   31.143    0.029   -1.054    0.013    8.707   47.262   47.111
093846.07+414418.4  144.691995   41.738453  1.5483  -25.06  20.150        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
075112.18+174351.7  117.800756   17.731046  0.1864  -22.20  18.170        a     1    1        3        1        g     QSO       b    0        1    2.315   -0.201    0.211    0.154  -11.672  -11.576   26.169    0.066   44.440     1   4.13E-02    3102.0   0.051    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     810.3  -14.988    0.025    -1       0.0  -99.900  -99.900    0.342    0.219   29.092    0.040   -1.122    0.030    7.864   45.659   45.132
122836.61-015223.2  187.152572   -1.873125  1.8177  -26.22  20.680        a     1    0        0        2        w      RL       -    1        1  -99.900  -99.900  -99.900  -99.900  -13.055  -13.025   27.110  -99.900   45.340     0   1.82E-03    3255.8   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     878.2  -16.370    0.108    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     204.5  -17.570    1.999   -1.930    0.197   30.690    0.047   -1.380  -99.900  -99.900  -99.900  -99.900
120727.84+363804.3  181.866039   36.634551  1.8029  -26.44  19.570        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.245  -12.220   27.902  -99.900   46.132     0   9.48E-03    1204.7   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1563.5  -16.850    0.141    -1       0.0  -99.900  -99.900   -1.086    0.028   30.890    0.005   -1.147  -99.900  -99.900  -99.900  -99.900
120717.81+364801.0  181.824213   36.800287  0.2498  -22.56  18.170        a     1    1        3        1        a     QSO       a    0        1    2.000    0.000    0.000    0.077  -12.146  -12.119   25.935    0.128   44.159     1   8.28E-03    1441.0   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1563.5  -15.117    0.023    -1       0.0  -99.900  -99.900    0.037    0.218   29.255    0.038   -1.274    0.051    7.812   45.531   45.044
151411.80+511416.6  228.549187   51.237947  0.9989  -24.07  19.990        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.667  -12.929  -12.903   26.591    0.135   44.814     1   2.62E-03    4098.0   0.017    0.000    0.000    0.000     1    2064.3  -16.124    0.028     1     529.4  -16.058    0.038     1     255.0  -15.875    0.039     1     517.6  -15.711    0.034     1     471.0  -15.561    0.040     1     568.2  -15.676    0.039   -0.443    0.049   30.120    0.008   -1.354    0.052    8.740   46.065   45.787
153509.07+394106.2  233.787817   39.685071  0.9893  -24.51  19.140        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.128  -13.105   26.373    0.344   44.603     1   1.63E-03    5256.5   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1238.5  -15.781    0.020     1    2308.3  -15.643    0.022    -1       0.0  -99.900  -99.900     1    1482.0  -15.567    0.026   -0.109    0.100   30.134    0.018   -1.443    0.132  -99.900  -99.900  -99.900
144419.20+442917.4  221.080010   44.488187  1.6779  -24.99  20.390        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.644  -12.618   27.427    0.444   45.656     1   3.89E-03    1503.8   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1547.9  -16.500    0.077    -1       0.0  -99.900  -99.900    0.224    0.294   30.142    0.044   -1.042    0.170  -99.900  -99.900  -99.900
090111.86+044858.8  135.299421    4.816352  1.8626  -26.33  19.660        a     1    1        0        5        a      RL       a    0        1    2.000    0.000    0.000    0.368  -12.597  -12.551   27.616    0.127   45.834     1   6.29E-03    2550.0   0.033    0.000    0.000    0.000     1      17.4  -16.902    1.720     1      26.7  -15.889    0.136     1      38.9  -15.894    0.102     1      80.3  -16.271    0.171    -1       0.0  -99.900  -99.900     1    1463.0  -16.937    0.175   -1.288    1.207   30.838    0.214   -1.237    0.095    9.039   46.547   46.537
122453.33+123916.3  186.222242   12.654533  0.3684  -22.51  19.520        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.028  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
221653.30-082131.0  334.222109   -8.358626  1.4303  -26.50  18.270        b     1    0        2        1        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.049  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      77.5  -15.407    0.073   -0.255    0.234   30.955    0.042  -99.900  -99.900  -99.900  -99.900  -99.900
124126.19+625344.3  190.359156   62.895654  0.6539  -23.92  19.300        a     1    1        1        5        a     QSO       a    0        1    2.000    0.000    0.000    0.040  -12.842  -12.826   26.203    0.092   44.439     1   2.63E-03    8636.0   0.011    0.000    0.000    0.000     1      20.4  -15.932    0.265    -1       0.0  -99.900  -99.900     1      20.4  -15.683    0.125     1     632.3  -15.671    0.031     1     964.6  -15.409    0.025     1    1388.6  -15.446    0.022   -0.674    0.112   29.929    0.022   -1.430    0.036    8.396   45.728   45.522
112107.04+421910.1  170.279346   42.319493  1.7779  -26.29  19.140        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.558  -12.524   27.580  -99.900   45.810     0   4.89E-03    1541.4   0.023    0.000    0.000    0.000     1     168.8  -16.320    0.158     1     168.8  -16.146    0.109     1     168.9  -15.864    0.058     1     340.1  -16.045    0.066     1     468.8  -16.548    0.141     1     680.6  -16.557    0.111   -0.059    0.122   30.473    0.028   -1.110  -99.900  -99.900  -99.900  -99.900
112115.54+420636.3  170.314789   42.110103  1.2946  -25.55  19.060        c     1    0        1        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.458  -12.426   27.340  -99.900   45.570     0   4.50E-03    1760.0   0.022    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
001916.91+004707.9    4.820475    0.785551  1.3156  -24.45  20.490        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
155036.80+053749.9  237.653368    5.630554  3.1520  -28.44  20.370        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.041  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
142008.98+383044.6  215.037431   38.512401  1.0776  -25.41  19.020        a     1    0        1        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.697  -11.680   27.890  -99.900   46.120     0   1.28E-02     463.2   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1      59.8  -15.977    0.103     1      59.8  -15.563    0.053     1     119.8  -15.592    0.057    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.818    0.218   30.487    0.041   -1.000  -99.900  -99.900  -99.900  -99.900
090601.33+485148.8  136.505553   48.863571  0.3908  -23.86  17.440        a     1    1        3        1        a     QSO       a    0        1    2.000    0.000    0.000    0.161  -11.853  -11.825   26.666    0.081   44.904     1   1.94E-02    1528.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1437.3  -15.205    0.020    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    0.107    0.027   29.664    0.006   -1.151    0.031    7.630   46.033   45.584
090527.46+485049.9  136.364452   48.847215  2.6887  -28.69  18.150        a     1    1        3        1        a      RL       d    0        1    2.000    0.000    0.000    0.529  -11.985  -11.892   28.653    0.093   46.882     1   2.18E-02    1528.0   0.019    1.255   -0.934    1.680    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1437.3  -15.775    0.026    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.740    0.068   31.847    0.015   -1.226    0.036    9.765   47.723   47.596
163224.40+300851.7  248.101680   30.147703  1.7748  -26.42  19.410        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.019  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
080111.19+500241.1  120.296631   50.044761  2.1834  -26.85  19.280        a     1    0        1        5        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.897  -12.841   27.484    0.357   45.713     1   1.80E-03    3388.8   0.042    0.000    0.000    0.000     1     161.9  -15.904    0.079     1     162.0  -15.896    0.055     1     161.9  -15.817    0.046     1     324.4  -16.444    0.110    -1       0.0  -99.900  -99.900     1     647.2  -17.213    0.426   -0.568    0.242   31.058    0.048   -1.372    0.137  -99.900  -99.900  -99.900
080036.01+501044.2  120.150056   50.178970  1.6133  -28.23  17.050        a     1    0        3        6        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.285  -12.227   27.776  -99.900   46.005     0   3.86E-03    3671.3   0.044    0.000    0.000    0.000     1     161.9  -15.235    0.029     1     162.0  -15.099    0.020     1     161.9  -14.984    0.021     1    2161.8  -15.217    0.016     1     440.4  -15.352    0.034     1     575.7  -15.778    0.045   -0.271    0.120   31.495    0.023   -1.427  -99.900  -99.900  -99.900  -99.900
093900.37+023805.5  144.751557    2.634870  1.5000  -25.38  20.090        a     1    0        1        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.529  -13.487   26.438  -99.900   44.667     0   1.14E-03   13825.0   0.030    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     376.2  -16.344    0.109     1     489.4  -16.339    0.107     1      45.0  -16.723    0.632   -0.251    0.089   30.343    0.013   -1.499  -99.900  -99.900  -99.900  -99.900
104552.72+062436.4  161.469702    6.410117  1.5094  -27.34  17.980        a     1    1        3        2        a      RL       a    0        1    2.000    0.000    0.000    0.692  -12.505  -12.471   27.451    0.132   45.690     1   6.55E-03    1799.0   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1379.4  -15.427    0.028     1     444.1  -15.526    0.037   -0.599    0.087   31.245    0.016   -1.456    0.051    9.034   47.077   46.832
104529.87+062339.4  161.374473    6.394302  2.1308  -26.28  19.650        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.460  -12.426   27.870  -99.900   46.100     0   4.84E-03    1652.5   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1379.4  -16.327    0.067     1     444.1  -16.352    0.102   -0.963    0.102   30.858    0.015   -1.150  -99.900  -99.900  -99.900  -99.900
100517.50+434043.9  151.322933   43.678880  1.5899  -25.70  19.570        a     1    1        0        5        a     QSO       a    0        1    2.000    0.000    0.000    0.333  -12.993  -12.978   27.014    0.142   45.239     1   1.35E-03    7384.0   0.010    0.000    0.000    0.000     1     193.5  -16.218    0.116    -1       0.0  -99.900  -99.900     1     193.6  -15.882    0.044     1     382.5  -15.985    0.052     1     586.7  -16.351    0.094     1     392.3  -17.004    0.294   -0.352    0.048   30.547    0.008   -1.356    0.055    8.908   46.537   46.224
113141.62+095849.6  172.923427    9.980450  2.4857  -26.80  19.920        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.081  -13.036   27.426  -99.900   45.655     0   5.47E-03    1970.7   0.032    0.000    0.000    0.000     1     124.1  -16.150    0.181     1     183.8  -16.104    0.094     1     209.0  -16.120    0.072     1     481.1  -16.120    0.060     1      73.2  -15.853    0.143     1     754.6  -16.075    0.054   -0.931    0.113   31.050    0.026   -1.391  -99.900  -99.900  -99.900  -99.900
142314.19+505537.3  215.809126   50.927044  0.2759  -22.91  17.750        a     1    1        3        6        g      RL       b    0        1    1.818   -0.072    0.074    0.255  -11.425  -11.410   26.722    0.028   44.948     1   7.33E-02    4946.0   0.013    0.000    0.000    0.000     1     283.0  -15.504    0.028     1     293.8  -15.320    0.017     1     293.7  -15.157    0.016     1     826.1  -15.102    0.016     1     409.2  -14.928    0.023     1      87.5  -14.766    0.037   -0.133    0.212   29.561    0.036   -1.090    0.018    9.183   45.383   45.512
084221.84+453516.2  130.591007   45.587838  0.7447  -22.47  20.690        a     1    0        0        5        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.116  -13.077   26.097    0.399   44.326     1   1.66E-03    3607.9   0.028    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     143.5  -16.393    0.179     1     143.5  -16.520    0.187     1     286.2  -16.164    0.096     1     394.6  -16.097    0.084     1     572.6  -16.056    0.063    0.105    0.128   29.213    0.024   -1.196    0.153  -99.900  -99.900  -99.900
094008.07+415046.1  145.033666   41.846142  3.3219  -28.03  22.730        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
150807.25-000940.1  227.030225   -0.161140  2.7450  -25.23  22.270        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.048  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
124130.24+633713.4  190.376031   63.620413  1.3619  -25.07  19.590        a     1    0        1        5        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.074  -13.057   26.765    0.400   44.994     1   1.40E-03    4056.9   0.011    0.000    0.000    0.000     1     384.4  -16.262    0.083     1     384.4  -16.157    0.051     1     384.4  -15.890    0.033     1     770.2  -15.834    0.034     1     522.1  -15.918    0.059    -1       0.0  -99.900  -99.900   -0.108    0.106   30.314    0.019   -1.362    0.154  -99.900  -99.900  -99.900
124049.24+633503.5  190.205189   63.584329  0.7347  -23.08  20.220        a     1    0        0        5        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.063  -13.046   26.114    0.313   44.343     1   1.93E-03    4367.5   0.011    0.000    0.000    0.000     1     384.4  -16.654    0.174     1     384.4  -16.452    0.086     1     384.4  -16.218    0.051     1     770.2  -16.033    0.042     1     522.1  -15.969    0.063    -1       0.0  -99.900  -99.900   -0.125    0.119   29.434    0.022   -1.274    0.120  -99.900  -99.900  -99.900
124058.07+633436.8  190.241993   63.576912  0.5923  -23.56  19.260        a     1    0        2        5        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.359  -12.342   26.589  -99.900   44.819     0   2.96E-03    4298.2   0.011    0.000    0.000    0.000     1     384.4  -16.166    0.069     1     384.4  -16.106    0.046     1     384.4  -16.096    0.044     1     770.2  -15.971    0.039     1     522.1  -15.955    0.063    -1       0.0  -99.900  -99.900   -0.627    0.159   29.396    0.030   -1.077  -99.900  -99.900  -99.900  -99.900
124157.54+633241.6  190.489779   63.544893  2.6239  -28.21  19.410        a     1    1        3        5        a      RL       a    0        1    2.000    0.000    0.000    0.524  -12.683  -12.666   27.845    0.108   46.083     1   4.30E-03    4540.0   0.011    0.000    0.000    0.000     1     384.4  -15.688    0.033     1     384.4  -15.721    0.027     1     179.9  -16.030    0.057     1     770.2  -16.562    0.087     1     522.1  -16.709    0.169    -1       0.0  -99.900  -99.900   -1.207    0.116   31.673    0.031   -1.469    0.043    9.635   47.269   47.202
124108.84+632358.6  190.286854   63.399631  0.7484  -23.47  19.740        a     1    1        1        4        a    NLS1       a    0        1    2.000    0.000    0.000    0.429  -12.836  -12.820   26.352    0.127   44.589     1   2.76E-03    4540.0   0.011    0.000    0.000    0.000     1     384.4  -16.043    0.055     1     384.4  -15.892    0.033     1     384.4  -15.706    0.027     1     770.2  -15.483    0.025    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.177    0.030   30.026    0.005   -1.410    0.049    8.327   46.105   45.689
025953.29-001952.1   44.972050   -0.331160  0.9983  -24.23  20.470        c     1    0        0        0        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -11.597  -11.513   27.980  -99.900   46.200     0   1.01E-02     789.4   0.073    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
025935.81-000902.7   44.899221   -0.150773  1.2975  -24.97  19.790        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.985  -12.902   26.867  -99.900   45.096     0   1.93E-03    6480.8   0.071    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1408.6  -16.464    0.080    -1       0.0  -99.900  -99.900   -1.074    0.238   30.378    0.044   -1.348  -99.900  -99.900  -99.900  -99.900
025948.41-002201.3   44.951728   -0.367033  1.0190  -24.35  19.370        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.288  -13.203   26.307    0.443   44.536     1   7.46E-04    6281.2   0.073    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
025932.74-001251.0   44.886453   -0.214181  1.0729  -23.85  20.320        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.200  -13.117   26.449    0.354   44.678     1   1.01E-03    7242.9   0.071    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6642.9  -16.555    0.043    -1       0.0  -99.900  -99.900   -0.084    0.287   29.806    0.047   -1.289    0.136  -99.900  -99.900  -99.900
025922.82-001122.4   44.845121   -0.189568  2.3810  -25.98  20.340        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.582  -12.499   27.920  -99.900   46.150     0   1.19E-03    6282.1   0.071    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5226.6  -17.018    0.109    -1       0.0  -99.900  -99.900   -0.455    0.197   30.796    0.035   -1.100  -99.900  -99.900  -99.900  -99.900
025928.51-001959.9   44.868809   -0.333324  2.0013  -28.56  16.890        a     1    1        3        1        g      RL       b    0        1    1.589   -0.131    0.135    0.492  -11.856  -11.810   28.215    0.054   46.457     1   2.21E-02    7699.0   0.072    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6642.9  -15.713    0.014    -1       0.0  -99.900  -99.900   -0.552    0.061   31.793    0.012   -1.373    0.021    9.311   47.658   47.406
025933.72-002517.6   44.890529   -0.421577  1.7586  -26.88  18.210        a     1    0        2        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.008  -11.924   28.170  -99.900   46.400     0   1.08E-02     745.0   0.071    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     746.7  -16.280    0.080    -1       0.0  -99.900  -99.900   -0.314    0.050   31.150    0.008   -1.140  -99.900  -99.900  -99.900  -99.900
025910.38-002239.7   44.793285   -0.377721  0.3601  -23.36  17.890        a     1    1        3        1        a     QSO       b    0        1    2.797   -0.271    0.274    0.125  -12.625  -12.438   25.901    0.081   44.314     1   6.11E-03    7699.0   0.070    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6642.9  -15.347    0.010    -1       0.0  -99.900  -99.900   -0.418    0.212   29.453    0.049   -1.363    0.036    7.578   45.509   45.256
030002.70-001219.2   45.011279   -0.205341  1.6797  -25.85  19.830        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.431  -11.346   28.700  -99.900   46.930     0   2.01E-02     293.7   0.072    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
131419.70+123605.4  198.582125   12.601511  0.3841  -22.52  19.250        a     1    1        3        1        g     QSO       b    0        1    2.132   -0.109    0.112    0.098  -12.229  -12.195   26.293    0.035   44.535     1   1.36E-02   17820.0   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     586.2  -15.863    0.031    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.610    0.113   29.332    0.020   -1.167    0.015    8.346   45.130   45.178
131418.76+124436.6  198.578200   12.743500  1.7250  -26.21  19.010        a     1    0        0        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.139  -13.110   26.964  -99.900   45.194     0   1.39E-03   15086.8   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     586.2  -15.889    0.032     1     186.5  -15.851    0.047    -1       0.0  -99.900  -99.900     1     520.1  -15.778    0.051     1     759.4  -15.832    0.045   -0.190    0.160   30.602    0.036   -1.396  -99.900  -99.900  -99.900  -99.900
131327.87+124258.4  198.366145   12.716238  1.7191  -27.24  18.470        c     1    0        3        0        a       -       a    0        1    2.000    0.000    0.000    0.273  -13.480  -13.451   26.620    0.164   44.849     1   7.92E-04   17820.0   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
025809.27-064706.1   44.538665   -6.785050  1.5132  -24.70  20.400        b     1    0        0        2        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.051  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     406.0  -16.391    0.089    -1       0.0  -99.900  -99.900     1     435.8  -16.552    0.139   -0.146    0.094   30.180    0.014  -99.900  -99.900  -99.900  -99.900  -99.900
122931.19+015248.0  187.379971    1.880012  0.7703  -24.26  19.350        a     1    1        1        1        a     QSO       b    0        1    2.003   -0.335    0.341    0.143  -12.985  -12.960   26.250    0.090   44.480     1   1.85E-03   18150.0   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     377.2  -15.300    0.037   -0.461    0.115   30.065    0.023   -1.464    0.036    8.440   45.975   45.663
121826.09+110505.3  184.608719   11.084812  1.4002  -27.81  16.920        a     1    1        3        1        a      RL       a    0        1    2.000    0.000    0.000    0.684  -12.189  -12.158   27.697    0.105   45.922     1   1.41E-02    1264.0   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1255.1  -14.977    0.023    -1       0.0  -99.900  -99.900    0.096    0.195   31.476    0.035   -1.450    0.043    9.565   47.738   47.155
143556.70+581522.5  218.986269   58.256273  1.6226  -24.69  20.500        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.325  -12.307   27.700  -99.900   45.930     0   5.87E-03    1007.2   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1246.3  -16.579    0.093    -1       0.0  -99.900  -99.900    0.175    0.234   30.103    0.034   -0.920  -99.900  -99.900  -99.900  -99.900
083237.43+365613.9  128.155993   36.937211  0.2658  -22.52  18.120        a     1    0        3        3        w    NLS1       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.155  -13.109   25.000  -99.900   43.230     0   1.24E-03    6075.9   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      42.1  -15.517    0.060     1      85.4  -15.284    0.049    -1       0.0  -99.900  -99.900     1    1132.4  -15.217    0.025   -0.445    0.141   29.210    0.024   -1.620  -99.900  -99.900  -99.900  -99.900
093702.47+505710.1  144.260301   50.952810  1.1278  -25.28  19.110        a     1    1        0        6        a      RL       b    0        1    1.093   -0.304    0.291    0.500  -12.594  -12.589   26.619    0.115   44.961     1   3.08E-03    9462.0   0.012    0.000    0.000    0.000     1     780.9  -15.980    0.038     1     927.7  -15.870    0.021     1     927.7  -15.686    0.017     1    1858.8  -15.694    0.020     1    1037.7  -15.722    0.032     1    3590.8  -15.897    0.022   -0.475    0.158   30.372    0.027   -1.440    0.045    9.265   46.257   45.953
121117.34+381504.1  182.822290   38.251159  2.0499  -26.68  19.360        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
102506.29+003553.1  156.276229    0.598106  0.9895  -25.46  18.730        a     1    0        2        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.353  -12.296   27.180  -99.900   45.410     0   9.39E-03    1052.3   0.044    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1188.1  -15.513    0.027    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.533    0.113   30.362    0.022   -1.220  -99.900  -99.900  -99.900  -99.900
102517.58+003422.0  156.323251    0.572789  1.8879  -27.24  18.330        d     0    0        2        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.044  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
102502.74+003126.7  156.261446    0.524101  0.3629  -22.49  19.460        c     1    0        3        0        w  DUSTRE       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.610  -12.552   25.872    0.501   44.101     1   4.81E-03    1019.5   0.044    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
130205.54+155812.5  195.523115   15.970166  1.6285  -26.10  19.280        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.736  -12.709   27.304  -99.900   45.533     0   9.79E-03    1016.5   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1183.8  -15.694    0.030    -1       0.0  -99.900  -99.900   -0.447    0.045   30.740    0.008   -1.319  -99.900  -99.900  -99.900  -99.900
130200.85+154850.0  195.503574   15.813895  2.0403  -27.58  18.180        a     1    0        3        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.487  -12.461   27.790  -99.900   46.020     0   7.42E-03    1067.8   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1183.8  -16.707    0.118    -1       0.0  -99.900  -99.900   -0.007    0.060   31.374    0.012   -1.370  -99.900  -99.900  -99.900  -99.900
084231.26+275837.5  130.630290   27.977099  3.1888  -27.39  21.920        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.039  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092233.04+574404.4  140.637686   57.734571  0.7228  -24.12  19.170        a     1    0        2        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.331  -13.287   25.855  -99.900   44.084     0   1.09E-03   16364.8   0.032    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     855.9  -15.665    0.037     1    3571.9  -15.660    0.020   -0.363    0.048   29.726    0.010   -1.486  -99.900  -99.900  -99.900  -99.900
125650.75+042844.7  194.211497    4.479102  1.4827  -26.63  18.370        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.315  -12.285   27.630  -99.900   45.860     0   9.79E-03     811.0   0.021    0.000    0.000    0.000     1     106.1  -15.629    0.073     1     158.1  -15.512    0.037     1     158.1  -15.364    0.028     1     316.6  -15.352    0.029     1     349.8  -15.248    0.032     1     425.1  -15.284    0.030   -0.154    0.104   30.979    0.019   -1.290  -99.900  -99.900  -99.900  -99.900
125659.92+042734.3  194.249689    4.459554  1.0253  -27.79  16.300        a     1    0        3        6        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.450  -12.420   27.100  -99.900   45.330     0   8.37E-03     939.4   0.021    0.000    0.000    0.000     1     106.1  -14.820    0.022     1     158.1  -14.709    0.013     1     158.1  -14.538    0.014     1     316.6  -14.475    0.016     1     349.8  -14.410    0.015     1     425.1  -14.576    0.019   -0.612    0.090   31.488    0.015   -1.690  -99.900  -99.900  -99.900  -99.900
125648.84+042051.0  194.203539    4.347519  2.6554  -27.17  19.520        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.230  -12.200   28.332  -99.900   46.562     0   1.31E-02     760.7   0.021    0.000    0.000    0.000     1      84.7  -16.001    0.160     1     158.1  -15.915    0.074     1     158.1  -15.921    0.061     1     210.7  -16.584    0.203     1     137.4  -17.156    0.839     1     308.4  -17.084    0.461   -0.701    0.128   31.240    0.029   -1.116  -99.900  -99.900  -99.900  -99.900
125655.03+042315.8  194.229333    4.387730  0.6216  -23.25  19.670        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.406  -12.376   26.610  -99.900   44.840     0   8.71E-03     891.2   0.021    0.000    0.000    0.000     1      77.1  -16.248    0.281     1     158.1  -16.214    0.137     1     158.1  -16.169    0.096     1     316.6  -15.999    0.064     1     349.8  -15.761    0.058     1     425.1  -15.782    0.049   -0.273    0.146   29.429    0.027   -1.080  -99.900  -99.900  -99.900  -99.900
145518.18+512131.8  223.825784   51.358845  1.6368  -26.36  18.900        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.238  -13.209   26.809  -99.900   45.039     0   2.83E-03    3492.6   0.020    0.000    0.000    0.000     1     589.6  -15.939    0.039     1    1082.0  -15.709    0.020     1    1250.2  -15.577    0.018     1    1082.0  -15.678    0.028     1     294.6  -15.859    0.072     1     716.8  -16.294    0.077   -0.157    0.075   30.840    0.016   -1.547  -99.900  -99.900  -99.900  -99.900
115644.36+365657.2  179.184839   36.949233  2.6809  -26.01  20.570        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.335  -13.307   27.235  -99.900   45.464     0   2.16E-03    4985.1   0.019    0.000    0.000    0.000     1     208.6  -16.337    0.201     1     453.4  -16.302    0.096     1     517.2  -16.289    0.069     1     897.2  -16.872    0.161     1      94.9  -16.636    0.397     1     821.6  -17.070    0.282   -0.774    0.275   30.861    0.070   -1.392  -99.900  -99.900  -99.900  -99.900
113053.49+380559.9  172.722904   38.099980  2.0893  -26.79  19.130        a     1    1        0        2        a     QSO       a    0        1    2.000    0.000    0.000    0.692  -12.831  -12.803   27.481    0.159   45.705     1   2.47E-03    4436.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2529.6  -15.882    0.017    -1       0.0  -99.900  -99.900     1     793.4  -16.895    0.203    -1       0.0  -99.900  -99.900   -0.585    0.091   30.970    0.013   -1.339    0.061    8.610   46.848   46.633
021702.66-082052.3   34.261088   -8.347875  0.6065  -23.36  20.640        a     1    1        3        1        a      RL       a    1        1    2.000    0.000    0.000    0.500  -12.249  -12.199   26.759    0.141   44.987     1   1.07E-02    1011.0   0.037    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1026.2  -16.176    0.046    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -1.647    0.124   29.337    0.025   -0.990    0.055    0.000   45.384   45.365
150721.07+554559.1  226.837813   55.766431  0.3307  -22.01  20.270        a     1    1        3        4        a     QSO       a    1        1    2.000    0.000    0.000    0.333  -12.991  -12.970   25.363    0.125   43.589     1   2.00E-03    6226.0   0.014    0.000    0.000    0.000     1     356.1  -16.381    0.153     1     398.3  -16.286    0.090     1     398.2  -16.156    0.057     1     794.9  -16.009    0.039    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.984    0.173   28.772    0.029   -1.308    0.049    9.065   44.543   44.423
002740.38+010608.6    6.918266    1.102416  1.5062  -24.88  20.250        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.545  -13.777  -13.737   26.192    0.181   44.422     1   4.79E-04   29430.0   0.029    0.000    0.000    0.000     1     832.5  -16.613    0.140     1     337.9  -16.340    0.090     1    1539.0  -16.187    0.028     1    1644.7  -16.301    0.041     1    2123.8  -16.502    0.061     1    3096.9  -16.833    0.078    0.471    0.157   30.021    0.031   -1.469    0.070    8.524   46.545   45.750
133718.67+452237.4  204.327817   45.377059  3.1222  -26.51  22.570        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.369  -12.340   28.360  -99.900   46.590     0   6.08E-03     972.9   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133718.48+452335.0  204.327029   45.393080  0.3171  -22.07  19.220        a     1    0        2        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.337  -12.309   25.978    0.274   44.208     1   1.04E-02     950.8   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     978.4  -15.811    0.041    -1       0.0  -99.900  -99.900   -0.537    0.229   28.859    0.039   -1.106    0.105  -99.900  -99.900  -99.900
131312.68+422138.9  198.302846   42.360817  1.4042  -25.59  19.390        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.067  -13.299  -13.276   26.584    0.141   44.807     1   1.06E-03   11760.0   0.015    0.000    0.000    0.000     1      75.3  -15.866    0.111     1     115.4  -16.122    0.124     1    4617.7  -15.862    0.014     1     228.6  -15.988    0.073     1     283.0  -15.959    0.081     1     460.9  -16.362    0.103   -0.269    0.364   30.512    0.055   -1.508    0.058    8.490   46.229   46.112
131255.20+421632.1  198.230008   42.275606  1.2395  -27.16  17.620        a     1    1        3        6        a     QSO       a    0        1    2.000    0.000    0.000    0.600  -13.468  -13.446   26.273    0.164   44.504     1   6.56E-04   16280.0   0.015    0.000    0.000    0.000     1     115.5  -15.355    0.040     1     115.4  -15.286    0.030     1    4617.7  -15.141    0.010     1     228.6  -15.087    0.027     1     283.0  -15.096    0.031     1     460.9  -15.232    0.029   -0.368    0.136   31.148    0.024   -1.871    0.064    9.197   47.036   46.626
130044.74+053915.6  195.186439    5.654359  3.7424  -26.95  23.390        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.090  -12.058   28.830  -99.900   47.060     0   1.11E-02     724.0   0.022    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     968.6  -17.477    0.614    -1       0.0  -99.900  -99.900    0.207    0.156   30.903    0.033   -0.800  -99.900  -99.900  -99.900  -99.900
130102.36+054816.8  195.259857    5.804686  1.5070  -26.08  19.170        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.022  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133519.85+513031.1  203.832725   51.508663  1.4173  -25.54  19.190        a     1    0        2        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.780  -12.767   27.100  -99.900   45.330     0   3.65E-03    1621.3   0.009    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     686.6  -15.886    0.034    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     749.5  -15.604    0.035   -0.363    0.169   30.632    0.030   -1.360  -99.900  -99.900  -99.900  -99.900
131657.67+641810.4  199.240304   64.302899  0.2732  -22.30  18.510        a     1    0        3        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.339  -12.313   25.820  -99.900   44.050     0   1.10E-02     901.5   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     955.3  -15.663    0.034    -1       0.0  -99.900  -99.900   -0.002    0.166   28.732    0.029   -1.120  -99.900  -99.900  -99.900  -99.900
104539.13+532426.8  161.413054   53.407450  0.4366  -22.88  19.570        a     1    0        3        1        w    NLS1       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.569  -12.552   26.062    1.005   44.291     1   2.56E-03     774.5   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     941.4  -15.562    0.034    -1       0.0  -99.900  -99.900   -0.879    0.055   29.447    0.012   -1.299    0.386  -99.900  -99.900  -99.900
104601.38+532753.4  161.505770   53.464852  3.0919  -26.98  22.330        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.483  -12.465   28.230  -99.900   46.460     0   6.66E-03     888.0   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     941.4  -16.983    0.224    -1       0.0  -99.900  -99.900   -1.330    0.405   31.246    0.075   -1.160  -99.900  -99.900  -99.900  -99.900
104519.74+532818.0  161.332260   53.471681  0.4937  -23.29  20.250        a     1    0        3        1        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.341  -12.323   26.420  -99.900   44.650     0   6.42E-03     921.8   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     941.4  -16.415    0.087    -1       0.0  -99.900  -99.900   -1.801    0.066   28.963    0.014   -0.980  -99.900  -99.900  -99.900  -99.900
104543.40+533203.0  161.430835   53.534192  1.2046  -25.17  19.570        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.405  -12.387   27.300  -99.900   45.530     0   8.83E-03     889.8   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     941.4  -15.694    0.038    -1       0.0  -99.900  -99.900   -0.643    0.031   30.359    0.005   -1.170  -99.900  -99.900  -99.900  -99.900
160530.30+411359.2  241.376276   41.233124  0.4050  -22.14  19.610        a     1    1        2        1        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.286  -12.269   26.257    0.135   44.496     1   1.17E-02     936.5   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     938.8  -15.416    0.025    -1       0.0  -99.900  -99.900   -0.107    0.114   29.410    0.025   -1.210    0.053    8.444   45.607   45.241
170330.23+324201.8  255.875985   32.700516  0.6353  -24.07  19.260        a     1    0        3        2        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.607  -11.577   27.430  -99.900   45.660     0   7.49E-03     789.9   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      79.8  -15.721    0.116     1     133.8  -16.111    0.157   -0.820    0.108   29.718    0.023   -0.880  -99.900  -99.900  -99.900  -99.900
093550.13+101731.8  143.958886   10.292185  1.2106  -25.57  18.930        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.030  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
113726.86+403225.3  174.361928   40.540388  1.9235  -25.16  20.360        b     1    0        0        6        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.019  -99.900  -99.900  -99.900     1     885.5  -16.586    0.113     1     885.5  -16.349    0.052     1     885.5  -16.282    0.042     1     500.6  -16.753    0.154     1     899.8  -17.278    0.384     1     564.0  -17.274    0.464   -0.291    0.110   30.319    0.019  -99.900  -99.900  -99.900  -99.900  -99.900
130058.13+010551.5  195.242237    1.097658  1.9015  -26.29  19.830        a     1    0        0        6        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.656  -12.635   27.540  -99.900   45.770     0   4.91E-03    1911.8   0.014    0.000    0.000    0.000     1     149.4  -16.332    0.183     1     128.1  -16.208    0.114     1     149.4  -16.030    0.068     1     298.8  -16.217    0.084     1     448.6  -17.255    0.509     1     598.2  -17.431    0.619  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
100033.75+040844.2  150.140643    4.145617  0.8794  -25.17  18.520        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.019  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
123946.77+632316.1  189.944888   63.387824  2.1165  -25.86  19.890        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
091828.69+415105.1  139.619571   41.851424  1.3004  -25.94  18.670        a     1    1        1        3        a     QSO       a    0        1    2.000    0.000    0.000    0.667  -12.622  -12.599   27.175    0.134   45.402     1   3.56E-03    3029.0   0.015    0.000    0.000    0.000     1      82.4  -15.997    0.147     1      82.5  -15.736    0.064    -1       0.0  -99.900  -99.900     1     164.1  -15.414    0.043    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.143    0.069   30.669    0.012   -1.341    0.052    8.971   46.799   46.382
091656.06+022137.6  139.233603    2.360470  1.4939  -25.10  20.150        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.023  -12.991   26.930    0.359   45.159     1   1.76E-03    3625.8   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
025949.14-000825.1   44.954771   -0.140306  2.6503  -25.51  21.060        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.126  -12.042   28.490  -99.900   46.720     0   1.18E-02     831.4   0.071    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
131425.64+632130.2  198.606869   63.358392  1.7565  -25.30  21.810        d     0    0        0        0        o       -       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.015  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
111946.94+133759.2  169.945597   13.633116  2.0230  -26.66  19.190        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.605  -12.576   27.668  -99.900   45.897     0   6.28E-03    2037.9   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
073526.77+324326.5  113.861563   32.724040  2.5487  -25.47  20.800        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.991  -11.934   28.555    0.825   46.785     1   2.49E-03     794.7   0.044    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     338.4  -16.816    0.217    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.156    0.268   30.478    0.052   -0.738    0.317  -99.900  -99.900  -99.900
074033.54+285247.1  115.139752   28.879777  0.7111  -23.65  19.680        c     1    0        1        0        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.687  -12.630   26.495    0.493   44.724     1   2.69E-03    1454.2   0.043    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
002014.86+002615.8    5.061922    0.437723  1.7615  -25.88  20.820        d     0    0        1        0        o       -       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
124310.79-003640.8  190.794978   -0.611342  2.0387  -26.38  19.670        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.001  -11.974   28.279  -99.900   46.508     0   5.69E-03    2417.4   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1004.1  -15.882    0.028    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -1.162    0.255   30.917    0.037   -1.013  -99.900  -99.900  -99.900  -99.900
093753.73+024000.3  144.473904    2.666772  3.1593  -27.38  20.750        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
125048.32+395139.4  192.701341   39.860965  1.0328  -27.69  16.410        a     1    1        3        1        a     QSO       b    0        1    2.161   -0.244    0.255  -99.900  -12.215  -12.187   27.370    0.068   45.616     1   1.32E-02    3223.0   0.015    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3358.6  -14.222    0.009    -1       0.0  -99.900  -99.900   -0.331    0.025   31.451    0.004   -1.566    0.026    9.298   47.412   47.033
164334.84+395346.3  250.895193   39.896217  0.5907  -23.25  19.470        a     1    1        2        6        g      RL       b    0        1    1.919   -0.105    0.106    0.177  -12.589  -12.574   26.342    0.032   44.568     1   4.40E-03   57790.0   0.011    0.000    0.000    0.000     1    1232.0  -16.088    0.037     1    1232.1  -15.870    0.020     1    1353.6  -15.781    0.017     1    4867.3  -15.637    0.015     1    3428.5  -15.405    0.013     1    4939.7  -15.322    0.014   -0.175    0.077   29.714    0.014   -1.294    0.013    8.069   45.822   45.451
125957.92+561334.7  194.991352   56.226306  2.1376  -26.71  19.600        a     1    0        0        1        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.103  -12.082   28.220  -99.900   46.450     0   1.06E-02     556.5   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     565.8  -16.564    0.135    -1       0.0  -99.900  -99.900   -0.617    0.089   31.022    0.014   -1.080  -99.900  -99.900  -99.900  -99.900
125908.35+561530.7  194.784824   56.258540  0.1606  -22.43  17.680        a     1    0        3        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.038  -12.018   25.600  -99.900   43.830     0   1.25E-02     647.0   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     565.8  -15.017    0.027    -1       0.0  -99.900  -99.900   -0.657    0.041   29.003    0.008   -1.300  -99.900  -99.900  -99.900  -99.900
125909.34+562019.9  194.788934   56.338871  0.4879  -23.60  18.570        a     1    0        0        1        w    NLS1       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.206  -12.186   26.540  -99.900   44.770     0   1.44E-02     549.6   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     565.8  -15.132    0.029    -1       0.0  -99.900  -99.900   -0.308    0.056   29.903    0.012   -1.290  -99.900  -99.900  -99.900  -99.900
125927.56+562536.3  194.864849   56.426771  1.2344  -25.27  19.130        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.115  -12.096   27.620  -99.900   45.850     0   1.48E-02     539.3   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     565.8  -15.387    0.035    -1       0.0  -99.900  -99.900    0.012    0.089   30.437    0.013   -1.080  -99.900  -99.900  -99.900  -99.900
125905.73+562424.5  194.773908   56.406806  1.6708  -26.57  18.600        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.886  -11.866   28.170  -99.900   46.400     0   1.79E-02     548.6   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     565.8  -15.638    0.043    -1       0.0  -99.900  -99.900   -0.528    0.259   30.951    0.048   -1.070  -99.900  -99.900  -99.900  -99.900
005503.52+140806.5   13.764689   14.135146  1.6679  -26.00  19.660        a     1    1        0        6        g     QSO       c    0        1    1.897   -0.151    0.143    0.441  -12.935  -12.834   27.164    0.077   45.390     1   2.45E-03  127200.0   0.045    0.647   -0.337    0.372     1   81054.8  -16.216    0.006     1     192.7  -16.119    0.092     1      98.2  -15.942    0.080     1      98.2  -16.027    0.111     1      98.2  -15.972    0.143     1     188.1  -16.229    0.138   -0.872    0.086   30.626    0.019   -1.329    0.030    9.055   46.375   46.260
105229.41+382826.0  163.122547   38.473902  0.4026  -22.66  19.070        a     1    1        2        4        a     QSO       a    0        1    2.000    0.000    0.000    0.037  -12.450  -12.430   26.103    0.086   44.329     1   5.84E-03    4355.0   0.013    0.000    0.000    0.000     1     206.8  -16.183    0.107    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     196.1  -15.520    0.043     1     196.2  -15.328    0.047     1     156.3  -15.315    0.047   -0.037    0.082   29.378    0.017   -1.257    0.034    7.373   45.603   45.173
115909.66+453920.5  179.790267   45.655702  2.9037  -26.81  22.520        a     1    1        1        2        g     QSO       b    0        0    1.829   -0.063    0.064    0.245  -12.625  -12.610   27.918    0.027   46.144     1   4.42E-03  131900.0   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      96.2  -16.345    0.199     1     273.2  -17.336    0.738    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
102703.83+603934.7  156.765963   60.659651  1.6023  -24.92  20.480        c     1    0        0        0        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.774  -12.764   27.235    0.113   45.461     1   2.37E-03    6115.0   0.007    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
130132.50+053635.1  195.385450    5.609762  1.2886  -25.56  19.260        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.022  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
083209.07+084749.2  128.037796    8.797019  4.3744  -27.00  24.080        a     1    0        0        6        w     QSO       -   -1        1  -99.900  -99.900  -99.900  -99.900  -12.754  -12.708   28.340  -99.900   46.570     0   3.84E-03    1542.3   0.034    0.000    0.000    0.000     1      15.5  -16.357    0.582     1      31.1  -16.748    0.686     1      15.5  -16.884    0.992     1      62.5  -16.355    0.218     1      17.7  -16.393    0.580     1     125.5  -16.708    0.343   -0.429    0.050   31.940    0.052   -1.380  -99.900  -99.900  -99.900  -99.900
083155.09+084743.6  127.979546    8.795467  0.9412  -24.03  20.030        a     1    1        1        6        a      RL       a    0        1    2.000    0.000    0.000    0.474  -12.237  -12.191   27.244    0.105   45.462     1   1.07E-02    1663.0   0.033    0.000    0.000    0.000     1      77.6  -15.891    0.107     1      77.7  -16.067    0.110     1     743.8  -15.837    0.031     1     156.3  -15.618    0.052     1      82.8  -15.413    0.077     1     313.8  -15.485    0.040   -0.308    0.113   30.096    0.018   -1.095    0.041    8.475   46.245   46.042
170500.75+325343.4  256.253155   32.895398  0.8955  -24.19  19.360        a     1    0        1        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.647  -12.614   26.757  -99.900   44.986     0   7.58E-03    1612.9   0.023    0.000    0.000    0.000     1      33.2  -16.209    0.302    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      78.8  -15.634    0.106     1     134.8  -15.590    0.075   -0.089    0.042   29.933    0.006   -1.219  -99.900  -99.900  -99.900  -99.900
135223.24+484612.2  208.096842   48.770067  1.6742  -25.58  19.650        a     1    0        0        2        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.421  -12.403   27.640  -99.900   45.869     0   8.81E-03    1308.3   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     459.3  -16.127    0.059     1     880.0  -16.762    0.145    -1       0.0  -99.900  -99.900    0.079    0.085   30.439    0.013   -1.074  -99.900  -99.900  -99.900  -99.900
090456.74+441316.4  136.236450   44.221236  2.0332  -26.34  19.760        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.287  -12.262   27.990  -99.900   46.220     0   3.67E-03    1609.9   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
224115.61+124531.2  340.315066   12.758667  2.9646  -26.56  21.760        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.712  -11.660   28.990  -99.900   47.220     0   1.35E-02     552.1   0.037    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
224107.27+123257.7  340.280310   12.549371  1.3345  -25.57  18.940        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.625  -11.573   28.230  -99.900   46.450     0   1.87E-02     479.6   0.038    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
224105.22+123933.7  340.271782   12.659381  1.6358  -26.69  18.570        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.491  -11.439   28.580  -99.900   46.810     0   2.01E-02     465.7   0.038    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
011512.89-093148.2   18.803739   -9.530056  1.9416  -26.28  19.270        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.848  -12.804   27.400  -99.900   45.630     0   1.90E-03    3116.4   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
150543.86+554935.9  226.432755   55.826654  0.7087  -24.75  18.310        a     1    1        2        4        a     QSO       b    0        1    2.014   -0.209    0.216    0.053  -12.332  -12.310   26.813    0.062   45.044     1   8.86E-03    6226.0   0.014    0.000    0.000    0.000     1     205.2  -15.696    0.056     1     205.3  -15.532    0.033     1     205.3  -15.442    0.029     1     410.0  -15.225    0.025    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.048    0.083   30.232    0.014   -1.312    0.024    8.608   46.226   45.981
074705.46+253946.1  116.772790   25.662831  1.9995  -26.36  19.250        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.126  -13.067   27.165    0.376   45.395     1   1.52E-03    3500.1   0.045    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
020857.05-100316.2   32.237721  -10.054527  1.7340  -26.13  19.900        c     1    0        0        0        w      RL       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.856  -12.821   27.259    0.479   45.489     1   1.67E-03    2270.6   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
223219.23+140017.0  338.080150   14.004734  0.7247  -24.07  19.140        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.141  -11.082   28.060  -99.900   46.290     0   1.92E-02     307.5   0.045    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
074033.26+285838.8  115.138603   28.977465  2.0386  -26.49  19.220        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.545  -12.488   27.760  -99.900   45.990     0   4.05E-03    1461.8   0.044    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
091417.24+503427.1  138.571874   50.574208  0.1864  -22.42  17.790        a     1    1        3        1        a     QSO       b    0        1    2.001   -0.255    0.258  -99.900  -12.227  -12.205   25.559    0.088   43.788     1   1.25E-02    3411.0   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3456.0  -14.953    0.013    -1       0.0  -99.900  -99.900   -0.009    0.182   29.106    0.033   -1.361    0.036    7.611   45.311   44.824
091423.03+503855.3  138.595977   50.648696  0.5265  -23.71  18.890        a     1    1        0        1        a     QSO       a    0        1    2.000    0.000    0.000    0.412  -12.665  -12.644   26.170    0.114   44.393     1   4.63E-03    3411.0   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3456.0  -15.332    0.015    -1       0.0  -99.900  -99.900   -0.711    0.104   29.887    0.021   -1.426    0.045    8.714   45.677   45.478
073059.37+404853.3  112.747376   40.814823  1.1613  -25.97  18.570        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.674  -12.599   27.050  -99.900   45.280     0   3.91E-03    1514.9   0.062    0.000    0.000    0.000     1     180.4  -15.695    0.058     1     180.4  -15.594    0.039     1     180.4  -15.473    0.031     1     361.5  -15.311    0.028     1     500.9  -15.319    0.031     1     421.0  -15.377    0.039   -0.496    0.060   30.721    0.010   -1.410  -99.900  -99.900  -99.900  -99.900
073045.39+405324.3  112.689135   40.890087  1.4808  -25.92  19.430        a     1    0        0        5        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.638  -12.562   27.349    0.342   45.578     1   4.53E-03    1656.8   0.062    0.000    0.000    0.000     1     140.3  -16.364    0.241     1      75.3  -15.926    0.121     1      75.3  -15.987    0.113     1     151.1  -16.051    0.104     1     500.9  -15.863    0.057    -1       0.0  -99.900  -99.900   -0.628    0.215   30.477    0.041   -1.201    0.131  -99.900  -99.900  -99.900
101559.71+433548.7  153.998800   43.596872  1.2294  -24.86  19.840        a     1    0        0        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.300  -12.281   27.430  -99.900   45.660     0   5.65E-03    1047.7   0.012    0.000    0.000    0.000     1   30136.3  -16.408    0.014     1   21031.0  -16.283    0.009    -1       0.0  -99.900  -99.900     1      99.8  -16.060    0.111     1      99.8  -16.245    0.201    -1       0.0  -99.900  -99.900   -0.420    0.068   30.091    0.009   -1.020  -99.900  -99.900  -99.900  -99.900
101648.58+434420.3  154.202440   43.738993  2.1106  -25.25  20.300        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.012  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
101609.47+433610.3  154.039471   43.602882  0.5867  -23.49  19.470        a     1    1        1        4        g      RL       b    0        1    1.804   -0.130    0.130    0.128  -12.504  -12.490   26.395    0.036   44.622     1   5.68E-03   37570.0   0.012    0.000    0.000    0.000     1   30361.0  -16.093    0.008     1   36226.3  -15.936    0.005    -1       0.0  -99.900  -99.900     1      99.8  -15.896    0.091     1      99.8  -15.587    0.088    -1       0.0  -99.900  -99.900   -0.764    0.183   29.639    0.032   -1.245    0.019    8.410   45.491   45.349
100535.55+434401.0  151.398155   43.733626  1.8766  -25.11  20.910        c     1    0        0        0        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.539  -12.524   27.641  -99.900   45.870     0   6.14E-03    1869.5   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170121.50+324832.6  255.339610   32.809082  1.0558  -24.74  19.120        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.447  -12.419   27.129    0.495   45.358     1   4.03E-03     930.4   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      79.3  -15.783    0.132     1     134.8  -15.755    0.104    0.048    0.140   30.299    0.023   -1.217    0.190  -99.900  -99.900  -99.900
170442.32+324902.1  256.176365   32.817257  1.3462  -25.92  19.250        a     1    0        2        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.242  -12.210   27.599  -99.900   45.828     0   8.27E-03    1469.1   0.022    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      78.8  -15.615    0.104    -1       0.0  -99.900  -99.900   -0.759    0.036   30.645    0.006   -1.169  -99.900  -99.900  -99.900  -99.900
170339.54+325957.1  255.914775   32.999195  1.3748  -26.53  18.100        a     1    0        3        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.014  -10.983   28.850  -99.900   47.080     0   2.57E-02     311.9   0.021    0.000    0.000    0.000     1      33.2  -15.747    0.124     1      33.2  -15.661    0.089    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      79.8  -15.353    0.076     1     133.8  -15.389    0.059   -0.143    0.089   30.806    0.016   -0.750  -99.900  -99.900  -99.900  -99.900
113154.35+311137.7  172.976489   31.193831  1.8064  -25.69  19.750        a     1    1        0        6        a     QSO       a    0        1    2.000    0.000    0.000    0.474  -13.273  -13.243   26.880    0.147   45.110     1   7.81E-04   15480.0   0.020    0.000    0.000    0.000     1     435.4  -16.481    0.172     1     432.2  -16.365    0.085     1     443.9  -16.139    0.047     1     603.0  -16.369    0.074     1    1387.0  -16.157    0.049     1    1781.3  -16.375    0.053    0.020    0.141   30.202    0.032   -1.275    0.058    8.678   46.285   45.989
114851.73+124949.6  177.215577   12.830465  0.9598  -24.78  19.950        a     1    1        1        4        a     QSO       a    1        1    2.000    0.000    0.000    0.867  -12.758  -12.720   26.729    0.125   44.955     1   1.93E-03    6903.0   0.027    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      52.9  -15.937    0.095     1     106.1  -15.991    0.100     1     159.2  -15.945    0.109     1     189.0  -15.926    0.088   -1.359    0.135   30.123    0.025   -1.303    0.049    9.058   45.750   45.755
011524.54-092355.2   18.852264   -9.398674  2.1549  -25.51  21.940        c     1    0        1        0        w    BALQ       -    1        0  -99.900  -99.900  -99.900  -99.900  -12.244  -12.198   28.114  -99.900   46.343     0   5.30E-03    2173.3   0.034    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
160851.54+263327.2  242.214771   26.557563  1.8084  -26.18  19.360        a     1    1        1        6        a     QSO       a    0        1    2.000    0.000    0.000    0.280  -13.050  -12.997   27.133    0.101   45.358     1   1.52E-03   14170.0   0.040    0.000    0.000    0.000     1     119.6  -15.974    0.129     1     119.6  -15.922    0.081     1     119.6  -15.820    0.060     1     239.7  -16.017    0.071     1     236.8  -16.128    0.115     1     479.9  -16.346    0.104   -0.644    0.168   30.823    0.039   -1.416    0.042    8.526   46.465   46.428
115651.35+370718.4  179.213997   37.121805  1.6008  -25.12  20.080        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.131  -13.103   26.892    0.555   45.121     1   8.44E-04    4528.8   0.019    0.000    0.000    0.000     1      63.7  -16.510    0.604     1     102.9  -16.211    0.175     1     102.9  -16.007    0.094     1     239.2  -16.014    0.072     1     264.1  -15.988    0.090     1     412.9  -16.004    0.070   -0.107    0.103   30.345    0.021   -1.325    0.213  -99.900  -99.900  -99.900
170547.52+304709.4  256.448004   30.785954  1.9207  -25.37  20.200        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.939  -11.889   28.300  -99.900   46.530     0   2.03E-02     291.5   0.036    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170556.16+304309.1  256.484021   30.719216  1.9418  -25.96  20.080        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.100  -12.051   28.150  -99.900   46.380     0   1.78E-02     332.2   0.037    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170553.57+304644.6  256.473241   30.779077  0.5317  -22.10  20.300        c     1    0        1        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.208  -12.159   26.659    0.601   44.888     1   9.92E-03     299.7   0.036    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170602.51+304424.8  256.510462   30.740228  2.0914  -26.49  19.970        c     1    0        0        0        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.063  -12.014   28.270  -99.900   46.500     0   1.84E-02     320.9   0.037    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
223924.54+130211.6  339.852262   13.036566  1.1325  -25.19  19.020        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.416  -11.364   28.259  -99.900   46.489     0   2.46E-02     557.2   0.039    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
160552.36+294914.0  241.468197   29.820567  1.9130  -25.34  20.200        a     1    0        0        1        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -11.815  -11.772   28.410  -99.900   46.640     0   1.68E-02     480.1   0.031    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     114.1  -16.480    0.324    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
145408.95+511443.7  223.537323   51.245488  3.6440  -29.15  23.350        a     1    0        3        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.071  -13.043   27.819    0.556   46.049     1   6.78E-04    4061.7   0.019    0.000    0.000    0.000     1     196.6  -15.555    0.039    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      98.2  -16.999    0.505    -1       0.0  -99.900  -99.900     1      98.2  -16.845    0.498   -0.811    0.162   31.974    0.039   -1.595    0.213  -99.900  -99.900  -99.900
142310.36-003244.2  215.793173   -0.545619  0.3660  -22.33  19.560        c     1    0        2        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -10.730  -10.688   27.740  -99.900   45.970     0   7.39E-03     800.4   0.031    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
152757.14+430254.6  231.988098   43.048526  1.5062  -26.22  19.090        a     1    1        2        1        g     QSO       b    0        1    1.886   -0.126    0.130    0.178  -12.593  -12.563   27.325    0.041   45.551     1   5.23E-03   31720.0   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     188.0  -15.617    0.048    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.706    0.117   30.779    0.021   -1.326    0.018    9.294   46.586   46.429
170550.38+325603.9  256.459945   32.934418  0.6805  -22.75  20.350        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.606  -12.571   26.507    0.418   44.736     1   5.82E-03     939.7   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      43.2  -16.603    0.545    -1       0.0  -99.900  -99.900   -0.109    0.029   28.654    0.006   -0.824    0.160  -99.900  -99.900  -99.900
011638.24-092834.9   19.159364   -9.476375  1.1180  -25.14  19.190        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.688  -11.642   27.970  -99.900   46.200     0   1.11E-02     700.9   0.034    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
011441.38-091759.2   18.672418   -9.299802  0.7623  -24.68  18.580        c     1    0        3        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.500  -12.452   26.747    0.384   44.976     1   5.44E-03    1052.6   0.035    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
011412.29-092119.5   18.551241   -9.355424  1.1955  -25.59  19.480        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.758  -12.713   26.969    0.633   45.198     1   3.77E-03     771.8   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
011405.13-092153.2   18.521386   -9.364785  1.5356  -26.69  18.630        c     1    0        2        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.864  -11.819   28.131    0.835   46.360     1   4.25E-03     455.5   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
165609.53+312847.6  254.039722   31.479916  3.2243  -27.32  22.150        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.054  -12.019   28.720  -99.900   46.950     0   1.77E-02     333.2   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
165618.98+313020.6  254.079121   31.505740  0.3574  -22.60  18.650        c     1    0        3        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.099  -12.063   26.340  -99.900   44.570     0   1.70E-02     347.3   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
165141.98+321441.4  252.924935   32.244859  1.7783  -26.96  18.290        a     1    0        1        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.514  -11.480   28.630  -99.900   46.860     0   2.97E-02     199.0   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      33.5  -15.574    0.148     1      87.8  -16.017    0.161   -0.209    0.059   31.096    0.009   -0.950  -99.900  -99.900  -99.900  -99.900
170746.10+325658.9  256.942086   32.949712  1.8890  -25.97  19.750        c     1    0        0        0        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.028  -11.991   28.180  -99.900   46.410     0   1.10E-02     712.8   0.027    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170708.74+330206.8  256.786450   33.035238  2.4408  -25.73  20.800        c     1    0        0        0        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.169  -12.133   28.310  -99.900   46.540     0   7.81E-03     757.6   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
082231.17+502456.2  125.629900   50.415634  0.8989  -24.46  19.460        a     1    1        1        1        a     QSO       a    0        1    2.000    0.000    0.000    0.385  -12.565  -12.509   26.858    0.136   45.095     1   3.70E-03    3108.0   0.042    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      15.5  -16.368    0.442    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.489    0.032   29.375    0.006   -0.966    0.052    7.947   45.585   45.502
092007.40+084807.4  140.030856    8.802075  1.6544  -26.21  19.480        a     1    0        2        3        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -11.656  -11.606   28.420  -99.900   46.650     0   3.53E-02     167.4   0.037    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      41.9  -15.967    0.155     1      67.7  -15.985    0.171     1      67.7  -16.365    0.261  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090148.73+045414.8  135.453050    4.904122  0.3583  -23.11  19.150        a     1    0        3        4        w  DUSTRE       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.296  -12.250   26.160  -99.900   44.390     0   8.16E-03    1181.9   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1      14.0  -15.801    0.159     1      19.5  -15.712    0.110     1      40.1  -15.982    0.160    -1       0.0  -99.900  -99.900     1      80.5  -16.190    0.190   -2.440    0.274   29.124    0.051   -1.140  -99.900  -99.900  -99.900  -99.900
231850.79+002552.6  349.711658    0.431298  1.5913  -25.95  19.700        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.039  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
225350.08+140210.3  343.458700   14.036210  0.8632  -26.43  17.150        c     1    0        3        0        a     QSO       b    0        1    2.271   -0.334    0.345    0.353  -12.227  -12.144   27.227    0.084   45.490     1   1.00E-02    3243.0   0.046    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
225238.65+135235.6  343.161047   13.876561  3.2276  -27.70  21.500        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.045  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
224830.21-091807.1  342.125909   -9.301978  1.8763  -27.23  19.170        d     0    0        2        0        o       -       -    1        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.033  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
224800.69-090744.8  342.002898   -9.129124  2.1103  -26.55  19.840        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.033  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
224550.83+142432.7  341.461815   14.409101  2.4577  -26.05  20.540        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.559  -12.504   27.950  -99.900   46.180     0   2.71E-03    2833.4   0.042    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
224026.11+125442.1  340.108824   12.911698  0.8261  -24.53  19.320        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.622  -11.570   27.720  -99.900   45.940     0   1.78E-02     572.1   0.038    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
223947.38+130817.9  339.947417   13.138322  2.4237  -25.88  20.940        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.039  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
223518.33+134008.2  338.826414   13.668962  1.0246  -25.14  18.860        c     1    0        1        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.815  -11.757   27.760  -99.900   45.990     0   1.64E-02     360.4   0.045    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
223246.80+134702.0  338.195029   13.783913  1.5557  -27.53  18.180        d     0    0        3        0        o       -       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.044  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
223207.98+135029.9  338.033276   13.841647  4.2899  -26.96  24.250        c     1    0        0        0        w    BALQ       -   -1        1  -99.900  -99.900  -99.900  -99.900  -11.310  -11.251   29.780  -99.900   48.010     0   2.22E-02     345.3   0.045    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
223017.02-083909.2  337.570934   -8.652563  1.2188  -25.52  19.140        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.429  -11.373   28.330  -99.900   46.560     0   1.28E-02     462.7   0.043    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
221821.88-081329.8  334.591181   -8.224966  0.8076  -24.79  18.300        c     1    0        2        0        a       -       a    0        1    2.000    0.000    0.000  -99.900  -12.615  -12.551   26.718    0.097   44.939     1   3.85E-03    5215.0   0.050    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
215419.70-091753.6  328.582100   -9.298227  1.2119  -25.74  18.740        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.041  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
210524.69+001907.8  316.352884    0.318841  1.1370  -24.79  19.310        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.061  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
205941.15+005522.6  314.921498    0.922944  1.6237  -26.77  18.420        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.061  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
205934.54+010706.5  314.893956    1.118478  0.3297  -22.06  19.230        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.063  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
205815.68+005808.0  314.565342    0.968904  1.1438  -24.19  20.000        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.550  -12.470   27.164  -99.900   45.393     0   4.48E-03    3118.2   0.067    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3370.9  -16.247    0.024    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.101    0.052   29.850    0.009   -1.031  -99.900  -99.900  -99.900  -99.900
204045.69-005827.8  310.190379   -0.974413  2.2398  -25.91  20.240        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.058  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
203941.04-010201.6  309.921027   -1.033780  2.0647  -26.72  18.930        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.063  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
171459.50+645124.5  258.747929   64.856817  1.6841  -26.24  19.050        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.026  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170558.67+304738.6  256.494459   30.794057  2.1203  -25.94  20.020        c     1    0        1        0        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.801  -11.754   28.540  -99.900   46.770     0   2.38E-02     248.8   0.036    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170505.88+303626.6  256.274539   30.607407  1.2872  -26.20  18.270        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.037  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170329.38+310006.5  255.872436   31.001811  1.9151  -25.79  19.940        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.030  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170134.53+323559.1  255.393893   32.599750  1.6568  -26.36  18.940        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.020  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
170001.16+323122.6  255.004855   32.522962  0.4105  -22.74  20.340        d     0    0        3        0        o       -       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.021  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
165816.47+342809.8  254.568663   34.469410  1.7008  -26.89  18.930        a     1    0        3        4        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.934  -12.909   27.150    0.342   45.380     1   1.77E-03    5083.6   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     299.0  -15.789    0.038    -1       0.0  -99.900  -99.900     1     306.7  -15.881    0.053     1     348.2  -16.735    0.221     1     348.2  -16.360    0.114  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
165245.77+394722.3  253.190726   39.789530  1.1866  -25.52  19.790        c     1    0        1        0        w  DUSTRE       -    1        1  -99.900  -99.900  -99.900  -99.900  -10.290  -10.268   29.410  -99.900   47.630     0   7.84E-02      75.4   0.015    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
164923.16+313057.4  252.346533   31.515971  1.5457  -26.42  19.120        c     1    0        1        0        a    BALQ       a    0        1    2.000    0.000    0.000    0.294  -13.708  -13.673   26.284    0.152   44.514     1   3.82E-04   43440.0   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
164550.22+321818.4  251.459287   32.305133  1.5199  -26.88  18.350        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.903  -11.876   28.060  -99.900   46.290     0   1.24E-02     476.2   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
164233.97+395853.2  250.641568   39.981453  1.5959  -25.94  19.470        a     1    1        0        6        a     QSO       b    0        1    1.342   -0.212    0.208    0.500  -13.043  -13.037   26.630    0.086   44.911     1   1.13E-03   42690.0   0.011    0.000    0.000    0.000     1     696.2  -16.451    0.094     1     862.2  -16.180    0.044     1     862.1  -16.064    0.032     1    1574.9  -16.362    0.048     1    2759.8  -16.543    0.058     1    3404.8  -16.682    0.061   -0.237    0.055   30.348    0.011   -1.427    0.033    8.784   46.365   45.956
164206.53+394244.2  250.527237   39.712286  0.6741  -23.99  19.600        a     1    1        3        6        a     QSO       a    0        1    2.000    0.000    0.000    0.688  -13.412  -13.394   25.673    0.107   43.903     1   7.32E-04   31330.0   0.011    0.000    0.000    0.000     1      57.6  -16.107    0.162     1     134.9  -16.039    0.087     1     134.9  -15.858    0.055     1    1042.7  -15.733    0.025     1     791.3  -15.562    0.032     1     448.0  -15.664    0.042   -0.709    0.104   29.792    0.019   -1.581    0.042    9.139   45.546   45.311
163629.03+453847.0  249.120985   45.646390  0.6388  -23.55  19.560        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900   -9.754   -9.738   29.270  -99.900   47.500     0   7.24E-02      81.7   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
163522.62+453707.4  248.844255   45.618750  1.4681  -27.11  17.670        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
163438.24+381548.7  248.659360   38.263551  1.8247  -26.44  19.550        a     1    0        1        6        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.573  -13.558   26.580  -99.900   44.810     0   2.31E-04   32298.9   0.011    0.000    0.000    0.000     1     724.9  -16.005    0.037     1     820.1  -15.955    0.024     1    1965.1  -15.893    0.018     1    1071.8  -16.154    0.044     1    2340.6  -16.311    0.045     1    3692.9  -16.351    0.035  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
163247.44+475230.9  248.197700   47.875258  2.4181  -26.10  21.720        a     1    0        0        1        w    BALQ       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.367  -12.342   28.090  -99.900   46.320     0   4.70E-03    1258.3   0.017    0.000    0.000    0.000     1    1231.4  -16.491    0.070    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -1.880    0.020   30.993    0.003   -1.110  -99.900  -99.900  -99.900  -99.900
163138.34+475455.4  247.909757   47.915404  1.6429  -26.23  19.180        a     1    1        0        1        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.194  -13.171   26.844    0.124   45.081     1   1.16E-03   11670.0   0.015    0.000    0.000    0.000     1    1359.7  -16.089    0.032    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.052    0.088   30.693    0.014   -1.477    0.048    8.782   46.851   46.337
163114.63+474611.2  247.810971   47.769795  1.4370  -26.17  19.120        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.333  -12.311   27.570  -99.900   45.800     0   6.98E-03    1103.6   0.015    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
163112.74+295932.0  247.803117   29.992240  1.9361  -25.72  19.720        a     1    0        1        1        w     QSO       -    0        0  -99.900  -99.900  -99.900  -99.900  -11.630  -11.603   28.595  -99.900   46.825     0   4.38E-03    2498.5   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1070.4  -16.130    0.047    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
163101.80+393019.4  247.757514   39.505395  1.1943  -25.60  18.810        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.943  -12.928   26.750  -99.900   44.980     0   1.85E-03    4041.1   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2313.6  -15.563    0.021     1     654.8  -15.512    0.036    -1       0.0  -99.900  -99.900   -0.205    0.073   30.589    0.011   -1.470  -99.900  -99.900  -99.900  -99.900
163017.43+392043.7  247.572655   39.345491  1.1921  -25.32  19.370        a     1    1        0        3        a     QSO       a    0        1    2.000    0.000    0.000    0.583  -13.062  -13.048   26.634    0.105   44.860     1   2.08E-03   10010.0   0.009    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4756.3  -15.892    0.016     1    4800.1  -15.763    0.017     1     654.8  -15.750    0.046    -1       0.0  -99.900  -99.900   -0.499    0.080   30.287    0.014   -1.402    0.041    8.519   45.967   45.916
162559.90+485817.5  246.499591   48.971532  2.7238  -28.37  19.850        c     1    0        3        0        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -12.532  -12.513   28.050  -99.900   46.270     0   3.29E-03    2738.1   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
162530.68+270546.3  246.377875   27.096205  0.5259  -23.93  18.530        a     1    1        3        3        g      RL       b    0        1    1.756   -0.097    0.097    0.275  -11.889  -11.857   26.906    0.029   45.134     1   2.23E-02   15540.0   0.033    0.000    0.000    0.000     1    5253.0  -15.990    0.017     1    4653.6  -15.763    0.010     1    5253.3  -15.754    0.011    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.016    0.159   29.683    0.023   -1.066    0.014    8.524   46.005   45.674
162519.93+271727.0  246.333073   27.290847  1.3686  -25.65  19.020        c     1    0        2        0        a     QSO       a    0        1    2.000    0.000    0.000    0.364  -12.922  -12.875   26.944    0.103   45.181     1   1.88E-03   10480.0   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
162517.38+491914.9  246.322456   49.320814  0.6536  -23.85  19.400        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.354  -12.334   26.700  -99.900   44.930     0   2.92E-03    2572.4   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
162509.40+270255.9  246.289200   27.048866  1.4344  -26.18  18.760        a     1    1        0        3        a     QSO       a    0        1    2.000    0.000    0.000    0.500  -13.291  -13.247   26.638    0.112   44.859     1   1.07E-03   15540.0   0.032    0.000    0.000    0.000     1    5253.0  -16.143    0.023     1    3904.7  -15.972    0.014     1    5253.3  -15.764    0.011    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.332    0.063   30.580    0.012   -1.513    0.043    8.820   46.554   46.169
162503.98+270853.3  246.266616   27.148145  1.4123  -25.67  19.050        a     1    1        0        3        a     QSO       a    0        1    2.000    0.000    0.000    0.222  -13.341  -13.297   26.570    0.128   44.793     1   8.81E-04   15540.0   0.032    0.000    0.000    0.000     1    5253.0  -16.201    0.026     1    4653.6  -15.953    0.013     1    5253.3  -15.795    0.011    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.190    0.063   30.516    0.012   -1.515    0.049    8.668   46.578   46.123
162445.03+271418.7  246.187665   27.238549  4.4960  -28.53  24.320        d     0    0        3        0        o       -       -   -1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.033  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
161753.97+320945.4  244.474907   32.162626  1.0444  -24.81  19.190        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.019  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
161730.50+323313.8  244.377102   32.553850  1.3303  -25.40  20.060        d     0    0        0        0        o       -       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
161725.36+323419.6  244.355703   32.572118  0.5200  -22.13  20.550        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
161645.49+322628.0  244.189544   32.441128  1.7959  -25.77  19.490        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
160620.30+321422.7  241.584594   32.239662  3.6272  -27.57  24.710        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.024  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
160616.55+410507.8  241.568988   41.085524  1.4681  -25.73  19.180        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.031  -12.015   27.890  -99.900   46.120     0   1.39E-02     712.1   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
160615.93+294315.8  241.566399   29.721083  0.8546  -24.85  18.760        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.031  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
160332.70+524556.2  240.886258   52.765637  1.7016  -26.24  20.200        c     1    0        2        0        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.355  -12.337   27.720  -99.900   45.950     0   2.94E-03    3496.2   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
155933.43+474200.1  239.889297   47.700034  1.3063  -25.74  19.490        a     1    1        1        1        a     QSO       a    0        1    2.000    0.000    0.000    0.500  -12.962  -12.937   26.845    0.124   45.069     1   2.40E-03    5795.0   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1277.3  -15.918    0.030    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -1.026    0.123   30.580    0.018   -1.434    0.048    8.736   46.246   46.141
155908.37+031155.6  239.784899    3.198793  0.5354  -23.62  18.900        c     1    0        2        0        a     QSO       b    0        1    1.982   -0.287    0.287    0.211  -12.242  -12.173   26.650    0.088   44.879     1   1.04E-02    3353.0   0.057    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
155702.21+482117.8  239.259231   48.354966  2.9844  -27.32  20.380        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.395  -12.367   28.290  -99.900   46.520     0   3.02E-03    1959.8   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     693.1  -17.321    0.558    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -1.180    0.306   31.324    0.053   -1.170  -99.900  -99.900  -99.900  -99.900
155527.91+320857.8  238.866323   32.149404  3.5741  -27.86  24.750        c     1    0        1        0        w    BALQ       -    1        0  -99.900  -99.900  -99.900  -99.900  -13.099  -13.063   27.780  -99.900   46.010     0   6.43E-04   11621.7   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
154925.97+472345.7  237.358219   47.396037  2.6107  -27.31  19.480        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.572  -12.548   27.970  -99.900   46.190     0   5.55E-03    1066.7   0.015    0.000    0.000    0.000     1     983.8  -15.966    0.044     1      98.2  -15.762    0.053     1      98.2  -16.008    0.071     1      98.2  -17.615    1.700     1      98.2  -17.463    1.743     1      72.6  -17.472    1.764   -0.165    0.124   31.219    0.031   -1.250  -99.900  -99.900  -99.900  -99.900
154916.42+024657.4  237.318456    2.782631  1.9204  -25.91  19.540        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.583  -12.503   27.690  -99.900   45.920     0   1.73E-03    5484.4   0.067    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
154854.67+023107.5  237.227813    2.518753  0.6404  -23.32  19.720        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.069  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
154810.37+471900.8  237.043210   47.316902  1.8916  -27.01  18.350        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.015  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
153508.75+395653.2  233.786460   39.948129  2.9752  -27.09  21.650        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
153042.87+445024.1  232.678657   44.840044  2.0987  -26.68  19.840        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.015  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
153031.18+424656.2  232.629924   42.782296  0.3465  -22.14  21.470        a     1    0        0        1        w       -       -   -1        0  -99.900  -99.900  -99.900  -99.900  -13.011  -12.974   25.403    0.270   43.632     1   1.35E-03    8371.3   0.026    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     712.5  -16.862    0.186    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
152456.76-012407.5  231.236520   -1.402089  0.3206  -22.09  19.700        a     1    1        3        1        a     QSO       b    1        1    1.573   -0.239    0.233    0.422  -12.410  -12.369   25.864    0.095   44.107     1   6.29E-03    6606.0   0.062    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1552.1  -16.493    0.048    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -1.012    0.189   28.377    0.026   -0.965    0.038    8.975   44.430   44.476
152452.42-012534.2  231.218445   -1.426169  1.4538  -25.77  19.460        a     1    0        0        1        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.955  -12.879   27.012    0.355   45.242     1   1.47E-03    4611.6   0.062    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6555.8  -16.079    0.015    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.969    0.077   30.421    0.016   -1.308    0.136  -99.900  -99.900  -99.900
151526.17+415612.1  228.859069   41.936704  0.3744  -22.59  18.850        c     1    0        2        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.118  -12.092   26.364    0.426   44.593     1   7.92E-03     609.6   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
151421.58+304356.9  228.589931   30.732484  1.5695  -26.49  18.720        c     1    0        2        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.679  -12.653   27.321    0.331   45.550     1   4.64E-03    1690.7   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
151421.20+512341.5  228.588335   51.394879  1.2070  -24.66  19.720        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
151358.49+512317.9  228.493744   51.388325  1.1924  -25.79  18.690        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
151304.56+304204.2  228.269035   30.701186  0.3480  -24.19  16.770        c     1    0        3        0        a       -       a    0        1    2.000    0.000    0.000    0.161  -12.152  -12.125   26.261    0.081   44.485     1   1.27E-02    2317.0   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
151251.99+511059.7  228.216660   51.183255  1.9517  -26.46  20.860        c     1    0        3        0        w    BALQ       -    1        0  -99.900  -99.900  -99.900  -99.900  -12.507  -12.480   27.730  -99.900   45.950     0   2.26E-03    2619.6   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
151027.45+370944.0  227.614395   37.162227  1.1861  -24.48  19.870        c     1    0        0        0        a     QSO       b    0        1    1.545   -0.216    0.119    0.586  -12.688  -12.678   26.823    0.079   45.070     1   2.83E-03   18440.0   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
150751.08+524008.6  226.962842   52.669073  1.7402  -25.92  19.460        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.418  -12.393   27.691  -99.900   45.920     0   6.99E-02     174.8   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
150730.63+553710.8  226.877641   55.619675  4.4992  -27.33  24.800        d     0    0        0        0        o       -       -   -1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.013  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
150654.54+522004.6  226.727287   52.334636  4.0683  -28.71  23.640        d     0    0        3        0        o       -       -    1        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
150603.18+601609.3  226.513288   60.269273  1.4376  -25.56  19.290        c     1    0        0        0        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.300  -13.282   26.603    0.138   44.827     1   7.90E-04   13360.0   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
145757.73+515759.3  224.490545   51.966476  1.0701  -23.76  20.550        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.022  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
145730.14+513711.8  224.375594   51.619971  1.7798  -26.20  19.850        b     1    0        0        1        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.021  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1      95.0  -16.710    0.445   -1.138    0.105   30.770    0.016  -99.900  -99.900  -99.900  -99.900  -99.900
145213.24+402918.1  223.055193   40.488373  1.5337  -27.13  18.070        c     1    0        3        0        a     QSO       b    0        1    1.888   -0.259    0.272    0.286  -12.399  -12.383   27.524    0.083   45.750     1   7.03E-03    5686.0   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
145142.05+404045.6  222.925248   40.679334  2.0551  -26.36  19.920        a     1    1        0        1        a     QSO       a    0        1    2.000    0.000    0.000    0.143  -13.034  -13.015   27.248    0.110   45.475     1   1.60E-03   11300.0   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     630.1  -17.758    1.326    -1       0.0  -99.900  -99.900   -1.019    0.044   30.910    0.006   -1.406    0.042    9.269   46.580   46.488
145051.81+403049.9  222.715894   40.513867  0.6877  -22.43  20.580        c     1    0        0        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.578  -11.561   27.530  -99.900   45.760     0   1.55E-02     382.7   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
144218.09+484101.9  220.575400   48.683879  2.4190  -27.08  19.420        b     1    0        1        1        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.036  -99.900  -99.900  -99.900     1     393.5  -16.039    0.060    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.986    0.196   31.204    0.041  -99.900  -99.900  -99.900  -99.900  -99.900
144019.04+484017.4  220.079337   48.671521  0.9632  -26.00  17.840        c     1    0        2        0        a     QSO       b    0        1    1.966   -0.199    0.201    0.333  -12.670  -12.624   26.816    0.063   45.045     1   4.09E-03   13910.0   0.036    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
143739.41+395910.3  219.414240   39.986197  3.0591  -26.18  22.360        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.012  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
143633.93+363002.8  219.141402   36.500779  1.0914  -24.69  19.620        c     1    0        1        0        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.847  -12.831   26.752  -99.900   44.982     0   3.44E-03    4405.3   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
143618.60+581044.3  219.077514   58.178989  1.6578  -24.78  20.230        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.263  -12.246   27.790  -99.900   46.020     0   7.09E-03     834.5   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
143559.38+585959.9  218.997447   59.000000  2.2587  -26.43  19.830        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.012  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
143544.36+400326.4  218.934868   40.057351  1.0661  -25.57  18.460        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
142628.01+500248.3  216.616730   50.046763  2.3239  -27.64  18.850        c     1    0        3        0        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -11.219  -11.194   29.200  -99.900   47.430     0   1.25E-01      47.3   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
142607.31-012354.8  216.530498   -1.398565  1.3577  -25.58  19.290        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.032  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
142605.78+500426.6  216.524118   50.074068  2.2416  -27.90  18.380        c     1    0        3        0        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -10.996  -10.971   29.380  -99.900   47.610     0   1.53E-01      38.7   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
142329.51+402412.9  215.872961   40.403606  3.0537  -26.96  21.380        a     1    1        1        3        a     QSO       a    0        1    2.000    0.000    0.000    0.692  -13.409  -13.396   27.289    0.169   45.512     1   8.15E-04   12050.0   0.008    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     146.2  -16.524    0.146    -1       0.0  -99.900  -99.900     1     166.2  -16.903    0.431     1    6904.3  -17.194    0.118   -1.127    0.217   31.217    0.059   -1.508    0.069    8.784   46.825   46.732
142247.80+510353.2  215.699200   51.064781  2.1403  -25.39  20.320        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.785  -12.767   27.540  -99.900   45.770     0   2.41E-03    3753.9   0.012    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
142223.94+401508.2  215.599770   40.252301  2.1278  -26.52  19.220        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.273  -13.261   27.037    0.369   45.266     1   8.74E-04    6996.6   0.008    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
141953.18+042817.8  214.971587    4.471629  1.7410  -25.43  20.040        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.022  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
141526.37+132852.7  213.859881   13.481310  1.2680  -26.15  18.450        c     1    0        2        0        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.915  -12.891   26.860    0.111   45.083     1   1.68E-03   10110.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
141325.92+435146.4  213.358011   43.862907  1.5198  -26.22  18.800        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.975  -11.963   27.980  -99.900   46.210     0   4.35E-03    2143.3   0.009    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
140629.45+543743.7  211.622728   54.628826  3.2830  -27.45  24.450        c     1    0        1        0        a    BALQ       a    1        0    2.000    0.000    0.000    0.579  -13.378  -13.355   27.399    0.126   45.629     1   8.76E-04   18750.0   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
140501.12+041535.7  211.254674    4.259941  3.2153  -27.12  21.720        a     1    1        1        6        a   BLLAC       b    0        0    1.499   -0.220    0.214    0.440  -12.315  -12.300   28.095    0.104   46.348     1   8.07E-03    5835.0   0.022    0.000    0.000    0.000     1     362.4  -16.029    0.089     1     387.2  -16.217    0.085     1     186.1  -16.710    0.261     1     329.7  -16.922    0.319     1     313.5  -17.123    0.555     1     763.9  -17.034    0.292  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
140441.34+041157.8  211.172290    4.199411  2.6318  -25.62  21.630        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.967  -12.936   27.590  -99.900   45.820     0   2.05E-03    4848.7   0.022    0.000    0.000    0.000     1     300.6  -16.272    0.167     1     440.0  -16.223    0.081     1     358.5  -16.651    0.168     1     321.9  -17.125    0.473     1     406.8  -16.937    0.323     1    1140.3  -17.100    0.267   -1.270    0.322   31.016    0.080   -1.320  -99.900  -99.900  -99.900  -99.900
140354.57+543246.8  210.977395   54.546345  3.2578  -26.58  21.980        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
135728.50+115424.0  209.368778   11.906670  1.1379  -25.98  18.650        a     1    1        3        1        a     QSO       a    0        1    2.000    0.000    0.000    0.440  -12.883  -12.860   26.760    0.104   44.998     1   2.79E-03    7547.0   0.015    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5653.3  -15.472    0.011    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.542    0.032   30.681    0.006   -1.505    0.040    8.499   46.521   46.249
135338.80+483255.3  208.411687   48.548707  2.1595  -27.37  18.630        a     1    0        3        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.406  -13.387   26.927  -99.900   45.156     0   1.14E-03   12395.4   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     695.5  -15.572    0.024    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.563    0.078   31.265    0.015   -1.665  -99.900  -99.900  -99.900  -99.900
135122.00+461828.5  207.841674   46.307923  1.8066  -26.64  19.410        a     1    0        2        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.188  -12.164   27.960  -99.900   46.190     0   7.53E-03    1065.3   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1142.7  -17.612    0.670    -1       0.0  -99.900  -99.900   -0.972    0.142   30.883    0.027   -1.120  -99.900  -99.900  -99.900  -99.900
134939.78+124230.7  207.415755   12.708532  4.1848  -27.71  25.040        a     1    0        1        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.380  -12.355   28.650  -99.900   46.880     0   4.37E-03    2077.4   0.017    0.000    0.000    0.000     1      64.7  -16.381    0.398    -1       0.0  -99.900  -99.900     1      64.7  -17.300    1.527    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     277.3  -17.071    0.483   -1.596    0.229   32.493    0.062   -1.470  -99.900  -99.900  -99.900  -99.900
134848.24+262219.2  207.201022   26.372026  0.5948  -24.26  18.760        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.012  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
134834.28+262205.9  207.142842   26.368318  0.9184  -24.86  19.000        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.012  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
134814.54+122530.3  207.060596   12.425092  0.4396  -23.64  18.220        c     1    0        3        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.304  -12.277   26.340  -99.900   44.570     0   2.78E-03    2905.3   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
134814.11+121811.5  207.058831   12.303198  1.7211  -26.22  19.060        a     1    0        2        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.460  -13.432   26.640  -99.900   44.870     0   5.05E-04   11713.6   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2835.4  -16.572    0.063    -1       0.0  -99.900  -99.900   -0.216    0.062   30.821    0.009   -1.600  -99.900  -99.900  -99.900  -99.900
134703.54+521830.9  206.764772   52.308589  0.6854  -23.16  20.040        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.010  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
134450.00+621510.9  206.208341   62.253054  3.2341  -26.36  23.910        c     1    0        0        0        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.662  -11.635   29.100  -99.900   47.330     0   4.00E-03    1950.2   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
134302.84+284943.8  205.761844   28.828853  1.6007  -26.27  19.090        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.690  -13.671   26.324  -99.900   44.553     0   1.09E-03   11280.6   0.013    0.000    0.000    0.000     1    4051.3  -15.990    0.018     1    3660.5  -15.790    0.010     1    4051.4  -15.638    0.011    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.342    0.090   30.821    0.019   -1.726  -99.900  -99.900  -99.900  -99.900
134246.89-022035.5  205.695378   -2.343221  2.1760  -26.70  19.290        c     1    0        3        0        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.277  -13.236   27.086    0.378   45.315     1   1.24E-03    7530.9   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
134244.52-020231.6  205.685532   -2.042121  0.8419  -24.41  18.950        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.028  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
134230.97+283725.3  205.629049   28.623716  0.5891  -23.87  19.040        a     1    1        3        3        a     QSO       b    0        1    2.220   -0.253    0.252  -99.900  -12.463  -12.439   26.506    0.069   44.760     1   6.32E-03    7322.0   0.012    0.000    0.000    0.000     1    1736.0  -15.693    0.017     1    1605.4  -15.508    0.012     1    1736.0  -15.378    0.013    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.398    0.071   30.164    0.011   -1.404    0.027    8.025   46.138   45.830
133754.41+451239.1  204.476722   45.210875  2.7583  -28.31  19.510        c     1    0        3        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.051  -13.023   27.549    0.870   45.778     1   2.62E-03     749.7   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133753.11+052746.2  204.471331    5.462856  1.7396  -27.04  19.300        d     0    0        2        0        o       -       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.021  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133613.62+025703.8  204.056760    2.951070  2.4847  -25.48  22.730        a     1    0        0        1        w    BALQ       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.830  -12.801   27.660  -99.900   45.890     0   2.57E-03    3611.8   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2902.9  -17.603    0.446    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -2.676    0.098   30.713    0.018   -1.170  -99.900  -99.900  -99.900  -99.900
133604.29+032815.8  204.017904    3.471068  1.5397  -24.53  23.500        c     1    0        0        0        w      RL       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.771  -12.742   27.211  -99.900   45.441     0   1.78E-03    6513.3   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133511.90+025309.4  203.799604    2.885968  1.8504  -27.64  17.740        c     1    0        3        0        a      RL       b    0        1    1.307   -0.224    0.220    0.447  -12.112  -12.103   27.673    0.090   45.961     1   1.06E-02    4247.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133503.28+011525.5  203.763706    1.257085  0.3273  -22.29  18.890        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133412.88-014839.1  203.553687   -1.810875  1.3929  -24.44  20.470        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.025  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133210.13+420928.0  203.042232   42.157803  1.5807  -25.76  21.060        a     1    1        1        1        a     QSO       d    1        0    2.000    0.000    0.000    0.664  -13.582  -13.222   26.759    0.134   44.989     1   3.08E-04  190000.0   0.009   18.590   -7.650   12.270     1   18073.9  -16.472    0.025    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
133131.60+014945.9  202.881697    1.829430  0.6925  -24.83  18.350        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133101.81+375007.6  202.757552   37.835468  1.1854  -25.08  19.260        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.008  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
133004.72+472301.0  202.519681   47.383618  2.8250  -27.06  23.140        c     1    0        0        0        w    BALQ       -    1        0  -99.900  -99.900  -99.900  -99.900  -11.668  -11.640   28.960  -99.900   47.190     0   2.53E-03    2340.9   0.018    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
132938.57+471854.6  202.410743   47.315185  1.0269  -23.81  -0.180        a     1    1        0        3        g     QSO       b    0        1    1.959   -0.165    0.174    0.071  -13.078  -13.053   26.454    0.050   44.682     1   1.74E-03   66960.0   0.018    0.000    0.000    0.000     1     776.0  -16.370    0.097     1     595.7  -16.325    0.057     1    7980.4  -16.146    0.015    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.391    0.041   29.888    0.006   -1.318    0.019    8.359   45.874   45.584
132442.69+483400.6  201.177912   48.566836  1.6680  -26.07  19.220        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.009  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
132115.66+495546.3  200.315250   49.929529  2.4424  -27.44  19.360        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.012  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
132103.95-025026.4  200.266468   -2.840684  0.4576  -23.11  19.080        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.021  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
132051.94+522556.9  200.216422   52.432487  0.9734  -25.39  18.670        c     1    0        3        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.327  -13.308   26.153    0.727   44.382     1   4.80E-04    5799.4   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
132039.70+152642.1  200.165428   15.445055  1.3919  -24.64  20.080        c     1    0        0        0        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.895  -11.870   27.975  -99.900   46.204     0   4.91E-03    2348.6   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
132024.85-030455.7  200.103557   -3.082161  0.8558  -23.90  19.700        c     1    0        0        0        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.524  -12.494   26.829    0.347   45.058     1   5.59E-03    1410.4   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
132008.90+501032.4  200.037099   50.175690  1.9555  -26.23  19.070        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
131934.69+500423.5  199.894558   50.073216  1.8451  -25.58  20.350        d     0    0        0        0        o       -       -    1        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
131924.26+500555.4  199.851083   50.098725  0.5257  -23.73  18.710        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
131640.11+441939.4  199.167162   44.327615  1.9562  -27.16  18.350        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.015  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
131306.18+615809.5  198.275772   61.969306  1.5530  -25.17  20.010        b     1    0        0        1        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3761.0  -16.056    0.016    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.083    0.066   30.296    0.014  -99.900  -99.900  -99.900  -99.900  -99.900
131037.89+620821.4  197.657916   62.139299  2.0656  -26.98  18.890        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
130813.24-004236.9  197.055184   -0.710265  2.0183  -26.85  18.740        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.439  -13.416   26.826    0.753   45.055     1   7.39E-04    4866.2   0.015    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
130021.29+005300.1  195.088739    0.883362  1.3052  -26.22  18.460        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.014  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
125737.84+042300.0  194.407687    4.383353  1.9330  -26.29  19.130        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.020  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
125157.23+124842.1  192.988498   12.811695  1.9506  -26.29  19.370        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.026  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
125118.67+130825.4  192.827830   13.140395  3.3980  -27.05  25.960        a     1    0        0        1        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.631  -13.594   27.196    0.412   45.425     1   5.63E-04   11099.8   0.026    0.000    0.000    0.000     1    3730.5  -16.424    0.044    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -1.614    0.277   31.349    0.075   -1.594    0.158  -99.900  -99.900  -99.900
125055.33+130701.0  192.730545   13.116949  1.3858  -26.58  18.180        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.026  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
124234.74+633522.1  190.644760   63.589497  1.7098  -25.36  20.070        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
123918.11+103400.9  189.825466   10.566919  0.3469  -22.15  19.690        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
123746.05+663017.3  189.441905   66.504816  2.4497  -26.65  19.820        a     1    1        0        3        a     QSO       a    0        1    2.000    0.000    0.000    0.267  -13.554  -13.528   26.919    0.132   45.149     1   5.88E-04   32820.0   0.018    0.000    0.000    0.000     1    2415.5  -16.058    0.029     1    1315.7  -15.920    0.022     1    1817.0  -16.010    0.021    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.883    0.066   31.128    0.015   -1.615    0.051    9.363   46.795   46.618
123704.76+663454.6  189.269875   66.581842  0.8523  -25.17  18.770        a     1    1        2        3        g     QSO       b    0        1    1.891   -0.063    0.064    0.212  -12.088  -12.066   27.227    0.020   45.453     1   1.81E-02   32820.0   0.018    0.000    0.000    0.000     1    3980.7  -15.539    0.010     1    2684.9  -15.469    0.009     1    3382.3  -15.346    0.010    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.734    0.119   30.591    0.017   -1.291    0.010    8.652   46.429   46.268
123436.54+123918.6  188.652252   12.655188  0.7773  -24.18  19.210        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.024  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
123404.48-024041.4  188.518681   -2.678190  3.2013  -27.36  21.430        a     1    0        1        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.065  -13.032   27.700  -99.900   45.930     0   1.97E-03    5248.2   0.023    0.000    0.000    0.000     1     334.9  -16.032    0.096     1     453.8  -16.330    0.098     1     453.8  -16.534    0.116     1     462.1  -16.881    0.239     1     656.4  -17.220    0.497     1     930.6  -17.450    0.648   -1.137    0.218   31.553    0.043   -1.480  -99.900  -99.900  -99.900  -99.900
123340.25+124558.6  188.417724   12.766285  1.5499  -25.68  19.930        a     1    0        1        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.801  -13.770   26.190  -99.900   44.419     0   1.24E-03    7190.2   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4246.7  -16.298    0.032    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.741    0.077   30.565    0.014   -1.679  -99.900  -99.900  -99.900  -99.900
122913.68+595002.1  187.307039   59.833940  0.6827  -24.17  18.720        a     1    1        0        1        g     QSO       b    0        1    2.049   -0.190    0.194    0.103  -12.816  -12.798   26.291    0.048   44.524     1   3.35E-03   32600.0   0.011    0.000    0.000    0.000     1    5494.6  -15.997    0.014    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    0.120    0.099   29.996    0.017   -1.422    0.020    8.291   46.277   45.700
122908.08+600347.5  187.283691   60.063217  1.2962  -25.28  19.250        a     1    1        0        1        a     QSO       b    0        1    2.707   -0.321    0.339  -99.900  -13.095  -13.058   26.814    0.082   45.194     1   2.04E-03   19700.0   0.012    0.000    0.000    0.000     1     625.7  -16.297    0.069    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.174    0.036   30.262    0.005   -1.323    0.032    8.525   46.442   46.111
122906.56+441056.3  187.277364   44.182306  2.0052  -27.01  18.630        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.016  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
122853.71+441152.8  187.223812   44.198023  1.2769  -25.61  19.000        c     1    0        0        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.078  -13.054   26.698    0.333   44.927     1   1.81E-03    3701.9   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
122829.76+595137.0  187.124019   59.860304  1.8503  -26.47  19.590        a     1    0        0        1        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.587  -13.569   26.580  -99.900   44.810     0   5.20E-04   30778.8   0.012    0.000    0.000    0.000     1    5472.7  -16.118    0.017    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
122736.72+435933.6  186.903032   43.992691  3.1442  -26.65  21.560        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.056  -13.032   27.677  -99.900   45.907     0   3.54E-03    3964.4   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
122454.70+123606.5  186.227956   12.601808  1.8288  -26.30  19.000        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.028  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121657.82+152706.5  184.240927   15.451828  1.9415  -26.38  18.950        c     1    0        3        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.556  -12.519   27.680  -99.900   45.910     0   4.56E-03    2055.8   0.027    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121638.86+351932.9  184.161953   35.325809  1.3874  -25.66  19.300        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.012  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121600.03+352121.9  184.000136   35.356104  1.3202  -25.34  19.260        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.012  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121509.46+135449.7  183.789419   13.913810  0.8477  -25.45  18.080        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.027  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121454.20+332058.8  183.725856   33.349670  2.0108  -26.25  19.290        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.771  -12.754   27.484  -99.900   45.714     0   3.34E-03    3737.9   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121236.17+070834.8  183.150743    7.143003  0.9087  -25.07  18.370        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.014  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121232.93+070742.4  183.137238    7.128451  0.8526  -23.65  19.600        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.014  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121143.52+013011.2  182.931368    1.503123  2.5902  -27.73  19.170        c     1    0        3        0        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.862  -12.832   27.674  -99.900   45.903     0   3.45E-03    3960.2   0.021    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121054.05+380718.1  182.725215   38.121710  0.8885  -23.27  20.340        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.726  -11.699   27.660  -99.900   45.890     0   6.44E-03     918.5   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
121017.87+395646.3  182.574466   39.946215  0.3984  -23.26  18.190        a     1    1        3        5        g     QSO       b    0        1    2.281   -0.067    0.068    0.028  -12.567  -12.517   26.007    0.021   44.272     1   6.31E-03  101300.0   0.025    0.000    0.000    0.000     1   13517.8  -15.826    0.008    -1       0.0  -99.900  -99.900     1   13531.4  -15.430    0.008     1    8983.7  -15.301    0.013     1   13501.5  -15.133    0.008     1   11082.2  -15.064    0.013   -0.238    0.067   29.658    0.013   -1.401    0.009    7.665   45.722   45.354
121017.46+470101.8  182.572780   47.017180  1.1889  -26.15  18.410        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
120956.79+383056.7  182.486629   38.515769  1.6232  -26.52  18.620        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
120549.05+395506.9  181.454410   39.918607  2.4585  -26.77  19.610        c     1    0        0        0        a     QSO       a    0        1    2.000    0.000    0.000    0.500  -13.347  -13.308   27.142    0.151   45.372     1   8.10E-04   13920.0   0.028    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
120425.21+311328.2  181.105044   31.224518  2.1541  -26.65  19.430        c     1    0        1        0        a      RL       a    0        1    2.000    0.000    0.000    0.217  -12.816  -12.795   27.507    0.100   45.746     1   2.70E-03    7568.0   0.014    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
120215.68+104523.1  180.565360   10.756442  1.3175  -26.08  18.730        a     1    1        0        1        g     QSO       b    0        1    2.182   -0.086    0.088    0.124  -13.046  -13.015   26.818    0.023   45.066     1   2.33E-03  210500.0   0.017    0.000    0.000    0.000     1  203719.6  -15.855    0.003    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.539    0.081   30.740    0.011   -1.505    0.010    8.589   46.463   46.326
120200.75+042215.4  180.503128    4.370948  2.9452  -26.25  21.760        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.921  -12.896   27.740  -99.900   45.970     0   2.62E-03    3504.8   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1251.4  -17.493    0.725    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.821    0.151   30.830    0.035   -1.180  -99.900  -99.900  -99.900  -99.900
120121.68+110057.5  180.340351   11.015993  2.2004  -26.73  19.320        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
115940.97-012708.4  179.920713   -1.452345  1.2115  -25.42  19.030        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.021  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
115740.29+452639.0  179.417903   45.444176  0.8832  -26.07  17.810        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.013  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
115716.65+553756.7  179.319377   55.632436  1.2708  -25.63  18.830        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.010  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
115635.42+371032.6  179.147624   37.175735  0.6934  -23.95  19.190        c     1    0        0        0        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.823  -12.795   26.306    0.142   44.533     1   2.29E-03    4189.0   0.019    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
114706.12+614850.9  176.775508   61.814163  1.9201  -26.18  19.320        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.022  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
114643.31+621055.4  176.680493   62.182066  1.5551  -24.42  20.980        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
114335.93+364319.4  175.899730   36.722075  1.4283  -24.79  20.110        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.016  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
113747.95+591926.1  174.449805   59.323941  1.5716  -25.90  19.490        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.009  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
113738.74+501142.6  174.411443   50.195184  3.9779  -27.75  23.980        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.015  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
113706.84+013947.9  174.278534    1.663312  0.1926  -23.26  16.980        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.023  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
113703.08+014006.2  174.262874    1.668402  1.6994  -24.96  20.220        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.023  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
113000.64+583248.4  172.502693   58.546778  1.8249  -26.95  18.630        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.009  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
112358.89+434353.8  170.995389   43.731612  0.8208  -24.94  18.370        c     1    0        2        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.642  -12.606   26.672    0.501   44.901     1   1.68E-03    2311.8   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
112341.46+140810.4  170.922785   14.136240  1.5840  -26.57  18.760        a     1    1        2        4        g     QSO       b    0        1    1.702   -0.156    0.156    0.271  -12.785  -12.763   27.096    0.048   45.327     1   2.46E-03   61010.0   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     497.8  -15.575    0.026     1     809.4  -15.683    0.028     1     893.2  -15.716    0.036     1    1004.5  -15.836    0.036   -0.390    0.066   30.855    0.013   -1.443    0.019    9.079   46.791   46.449
112338.42+434313.3  170.910090   43.720370  3.1402  -26.20  24.360        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.026  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
112326.28+141736.6  170.859531   14.293522  1.4601  -26.28  18.700        a     1    0        1        4        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.107  -11.074   28.820  -99.900   47.050     0   8.25E-03     941.4   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     984.8  -15.579    0.019     1     351.9  -15.625    0.039     1     446.6  -15.563    0.044     1     446.6  -15.821    0.053   -0.196    0.059   30.768    0.011   -0.750  -99.900  -99.900  -99.900  -99.900
111910.63+024426.9  169.794300    2.740814  2.1802  -27.14  18.820        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.043  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
111805.75+024846.9  169.523976    2.813046  2.1246  -27.50  18.340        c     1    0        0        0        w    BALQ       -    0        0  -99.900  -99.900  -99.900  -99.900  -13.744  -13.687   26.609  -99.900   44.839     0   2.30E-03    6190.1   0.043    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
111757.05+651152.8  169.487745   65.198021  2.0666  -25.67  20.140        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.008  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
111324.95+130623.9  168.353991   13.106656  1.4943  -26.05  19.540        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.016  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
111135.76+482945.3  167.899039   48.495940  0.5584  -24.14  18.250        c     1    0        3        0        a       -       b    0        1    1.554   -0.158    0.158    0.370  -11.969  -11.956   26.811    0.055   45.056     1   1.57E-02    5730.0   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
110515.28+414223.8  166.313678   41.706613  2.1476  -26.70  19.270        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.362  -12.347   27.960  -99.900   46.190     0   6.50E-03    1240.3   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
110449.13+381811.6  166.204744   38.303230  1.9418  -26.89  19.060        a     1    0        1        5        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.991  -11.967   28.240  -99.900   46.460     0   2.04E-02     289.9   0.019    0.000    0.000    0.000     1     412.1  -15.989    0.057    -1       0.0  -99.900  -99.900     1     341.6  -15.753    0.032     1   15634.1  -16.025    0.014     1    2566.8  -16.501    0.059     1   10724.4  -16.646    0.040   -0.683    0.131   30.985    0.017   -1.060  -99.900  -99.900  -99.900  -99.900
110400.27+380230.9  166.001161   38.041922  1.6220  -25.12  20.310        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.155  -11.131   28.880  -99.900   47.110     0   5.50E-02     107.5   0.016    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1202.3  -16.162    0.040    -1       0.0  -99.900  -99.900     1     269.4  -16.511    0.165   -0.350    0.165   30.259    0.024   -0.530  -99.900  -99.900  -99.900  -99.900
110312.93+414154.9  165.803902   41.698595  0.4019  -25.19  16.830        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.010  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
105136.03+384118.1  162.900159   38.688371  2.3196  -27.56  19.000        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.014  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
104928.27+553927.1  162.367818   55.657540  0.3137  -22.95  18.640        c     1    0        3        0        g       -       b    0        1    1.905   -0.083    0.085    0.179  -11.711  -11.702   26.566    0.032   44.792     1   3.33E-02    7995.0   0.007    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
104857.92+560112.3  162.241349   56.020085  0.7996  -24.24  19.130        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.006  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
104829.95+123428.0  162.124823   12.574462  0.4417  -22.93  19.040        c     1    0        3        0        a       -       a    0        1    2.000    0.000    0.000    0.200  -12.654  -12.613   26.012    0.110   44.242     1   4.80E-03    3871.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
104746.69+124541.5  161.944580   12.761542  1.1042  -25.02  19.230        a     1    0        3        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.012  -12.970   26.626    0.434   44.855     1   1.71E-03    2875.2   0.030    0.000    0.000    0.000     1     279.4  -16.039    0.096     1     275.3  -16.043    0.075     1     279.4  -15.778    0.040     1     559.9  -15.667    0.032     1     760.4  -15.547    0.031     1    1119.5  -15.616    0.027   -0.486    0.101   30.302    0.017   -1.411    0.167  -99.900  -99.900  -99.900
104610.10+632633.8  161.542104   63.442748  1.8962  -25.11  20.330        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.959  -11.943   28.230  -99.900   46.460     0   5.55E-03    1733.7   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
104419.54+532709.3  161.081421   53.452589  1.1372  -25.50  19.030        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.870  -11.854   27.770  -99.900   46.000     0   8.41E-03     703.0   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
104335.87+115129.1  160.899469   11.858110  0.7925  -27.21  16.200        c     1    0        3        0        a     QSO       a    0        1    2.000    0.000    0.000    0.500  -13.163  -13.128   26.105    0.147   44.342     1   1.38E-03    9299.0   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
104155.74+061256.3  160.482264    6.215655  1.4783  -25.95  19.050        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.341  -13.305   26.605    0.540   44.834     1   1.05E-03    4449.1   0.025    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
104039.54+061521.5  160.164759    6.255997  1.5839  -25.45  19.850        a     1    1        0        1        a      RL       a    0        1    2.000    0.000    0.000    0.524  -12.808  -12.771   27.210    0.105   45.442     1   3.04E-03    5914.0   0.026    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5855.0  -16.073    0.022    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    0.116    0.064   30.360    0.009   -1.209    0.040    8.436   46.697   46.220
103925.03+050547.9  159.854302    5.096639  1.8587  -26.02  21.040        d     0    0        1        0        o       -       -    1        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.024  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
103817.50+594509.8  159.572942   59.752725  2.3753  -25.83  20.540        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.008  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
103609.28+594710.3  159.038694   59.786221  1.5655  -24.78  20.600        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.349  -12.337   27.630  -99.900   45.860     0   3.01E-03    1964.0   0.008    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
102159.94+512906.5  155.499765   51.485164  2.1342  -28.02  17.840        a     1    1        3        1        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.948  -12.933   27.361    0.130   45.598     1   2.11E-03    5703.0   0.010    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    5646.2  -15.529    0.015    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    0.005    0.097   31.527    0.019   -1.599    0.050    9.923   47.663   47.128
101741.82+433654.0  154.424271   43.615012  1.0859  -25.58  18.630        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.487  -11.467   28.110  -99.900   46.340     0   9.98E-03     811.4   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
101741.19+433349.1  154.421647   43.563655  1.5802  -25.57  19.710        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.573  -13.554   26.427    0.182   44.656     1   4.02E-04   35507.6   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     555.7  -16.136    0.044    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.039    0.081   30.366    0.017   -1.512    0.070  -99.900  -99.900  -99.900
101555.81+492305.0  153.982555   49.384740  1.1196  -24.97  19.250        a     1    1        0        1        a     QSO       b    0        1    1.919   -0.226    0.239    0.273  -12.967  -12.955   26.633    0.073   44.859     1   2.07E-03   18810.0   0.008    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3439.4  -15.587    0.012    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.220    0.016   30.494    0.003   -1.482    0.028    8.898   46.518   46.105
101535.08+493147.6  153.896177   49.529911  1.8345  -26.53  18.830        a     1    1        1        2        a     QSO       b    0        1    2.157   -0.250    0.259    0.075  -13.280  -13.264   26.931    0.088   45.176     1   1.12E-03   40580.0   0.008    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3101.7  -15.641    0.013    -1       0.0  -99.900  -99.900     1      94.0  -17.096    0.770    -1       0.0  -99.900  -99.900   -0.342    0.081   30.914    0.016   -1.529    0.034    9.022   46.870   46.510
101447.18+430030.1  153.696610   43.008376  3.1255  -30.02  18.750        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.013  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
101321.96+571030.3  153.341530   57.175095  2.1180  -26.44  19.370        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.009  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
100810.25+015642.1  152.042716    1.945050  1.6051  -25.92  19.380        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.028  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
100542.55+440724.7  151.427299   44.123551  1.0933  -26.38  18.100        c     1    0        3        0        a     QSO       b    0        1    2.222   -0.229    0.242    0.087  -12.569  -12.550   27.081    0.067   45.335     1   6.34E-03    6908.0   0.009    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
100517.43+434609.3  151.322631   43.769252  2.0975  -29.01  16.930        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.010  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
095937.67+041603.3  149.906995    4.267600  1.9947  -26.62  19.300        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.024  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
095819.66+472507.8  149.581953   47.418853  1.8818  -27.08  18.480        a     1    1        1        3        g      RL       b    0        1    1.641   -0.127    0.132    0.431  -12.249  -12.239   27.757    0.052   45.993     1   9.81E-03   13160.0   0.011    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1663.2  -15.691    0.022     1    4034.3  -16.054    0.026     1    7345.0  -16.203    0.023   -0.568    0.095   31.152    0.015   -1.303    0.021    9.000   47.034   46.819
095629.44+591823.2  149.122708   59.306454  1.9601  -26.52  19.250        d     0    0        1        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.014  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
094849.82+314639.2  147.207621   31.777562  1.9870  -26.52  19.280        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.018  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
094222.51+001641.9  145.593801    0.278311  1.4057  -26.23  18.610        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.240  -13.174   26.681    0.522   44.910     1   7.36E-04    6108.2   0.052    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
094041.88+413752.0  145.174538   41.631113  2.8967  -26.80  20.610        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.012  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
093846.30+414214.4  144.692939   41.704014  1.3056  -24.37  20.050        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.011  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
093751.75+023004.2  144.465663    2.501176  2.2950  -26.15  20.370        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.030  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
093545.45+101213.5  143.939414   10.203774  0.8990  -24.42  18.910        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.030  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
093340.69+460517.2  143.419562   46.088115  1.9573  -25.87  19.590        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.152  -13.130   27.079  -99.900   45.309     0   2.84E-03    3443.7   0.015    0.000    0.000    0.000     1     312.3  -16.420    0.143     1     312.3  -16.099    0.056     1     312.3  -16.039    0.046     1     622.3  -16.312    0.066     1     859.2  -16.912    0.212     1    1027.1  -16.857    0.155   -0.294    0.264   30.599    0.046   -1.351  -99.900  -99.900  -99.900  -99.900
093309.32+461535.4  143.288837   46.259853  0.7779  -24.61  18.750        a     1    1        2        3        a      RL       a    0        1    2.000    0.000    0.000  -99.900  -12.498  -12.476   26.748    0.092   44.974     1   6.25E-03    3750.0   0.014    0.000    0.000    0.000     1     138.6  -15.708    0.057     1     138.6  -15.618    0.039     1     138.6  -15.472    0.035    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.179    0.103   30.330    0.015   -1.375    0.036    8.423   46.424   46.015
093303.50+460440.1  143.264588   46.077831  1.0898  -25.99  18.130        a     1    1        1        6        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -12.817  -12.795   26.780    0.136   45.017     1   3.35E-03    3750.0   0.015    0.000    0.000    0.000     1     312.3  -15.682    0.038     1     312.3  -15.500    0.023     1     312.3  -15.332    0.021     1     622.3  -15.171    0.021     1     859.2  -15.098    0.020     1    1245.4  -15.152    0.022   -0.150    0.098   30.685    0.017   -1.499    0.053    8.790   46.459   46.304
093257.04+100057.9  143.237679   10.016090  1.0038  -24.14  19.870        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.032  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
093224.48+084008.1  143.102039    8.668921  2.3000  -26.93  22.520        c     1    0        1        0        w    BALQ       -    1        0  -99.900  -99.900  -99.900  -99.900  -11.343  -11.294   29.090  -99.900   47.320     0   1.25E-02     472.0   0.035    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
093219.07+460647.6  143.079461   46.113246  0.3907  -22.39  19.590        a     1    0        0        6        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.943  -12.921   25.580  -99.900   43.810     0   2.30E-03    3269.3   0.015    0.000    0.000    0.000     1     312.3  -16.211    0.090     1     312.3  -16.070    0.051     1     312.3  -15.965    0.039     1     622.3  -15.853    0.036     1     859.2  -15.738    0.037     1    1245.4  -15.688    0.029   -0.771    0.037   29.134    0.007   -1.360  -99.900  -99.900  -99.900  -99.900
093203.08+510910.9  143.012835   51.153047  1.1220  -26.80  17.400        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.014  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092826.79+054402.3  142.111655    5.733987  0.5752  -24.01  18.850        c     1    0        3        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.858  -12.809   26.092    0.384   44.321     1   3.43E-03    1920.1   0.036    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092736.99+302003.1  141.904138   30.334201  1.2601  -27.05  17.540        a     1    1        3        1        g     QSO       b    0        1    2.174   -0.072    0.074    0.093  -12.777  -12.746   27.035    0.019   45.283     1   3.73E-03  169000.0   0.017    0.000    0.000    0.000     1   65677.7  -15.449    0.003    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.097    0.105   31.099    0.018   -1.560    0.010    9.118   47.227   46.716
092733.76+302245.9  141.890677   30.379425  1.3359  -26.30  18.360        c     1    0        1        0        g     QSO       b    0        1    1.605   -0.171    0.177    0.300  -12.889  -12.875   26.770    0.057   45.010     1   2.15E-03   46450.0   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092702.75+302835.5  141.761459   30.476550  1.1328  -25.02  19.220        b     1    0        0        1        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.017  -99.900  -99.900  -99.900     1   13151.6  -16.108    0.015    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.240    0.054   30.334    0.007  -99.900  -99.900  -99.900  -99.900  -99.900
092622.28+400011.4  141.592841   40.003191  1.8286  -25.27  20.140        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.987  -12.967   27.170  -99.900   45.400     0   1.23E-03    6932.4   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092614.81+390746.3  141.561741   39.129537  0.9718  -25.07  18.870        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.013  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092609.34+400912.4  141.538948   40.153455  0.8073  -23.11  20.370        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.303  -12.283   26.980  -99.900   45.210     0   3.02E-03    2520.9   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2952.3  -15.926    0.026    -1       0.0  -99.900  -99.900   -0.512    0.097   29.598    0.020   -1.010  -99.900  -99.900  -99.900  -99.900
092558.25+395629.3  141.492726   39.941496  1.8073  -25.52  20.070        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.189  -13.170   26.950  -99.900   45.180     0   1.17E-03    8326.4   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092554.70+400414.1  141.477942   40.070588  0.4711  -24.40  17.880        a     1    1        3        1        g      RL       b    0        1    1.797   -0.119    0.122    0.322  -12.043  -12.028   26.633    0.041   44.859     1   1.42E-02   11900.0   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2952.3  -14.762    0.010    -1       0.0  -99.900  -99.900   -0.625    0.118   30.325    0.025   -1.417    0.018    9.238   46.140   45.914
092550.67+385951.3  141.461146   38.997586  3.1030  -27.25  20.880        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.013  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092539.60+400818.1  141.415038   40.138366  2.0205  -25.54  19.940        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.680  -12.660   27.580  -99.900   45.810     0   2.88E-03    2758.2   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2952.3  -16.402    0.048    -1       0.0  -99.900  -99.900    0.246    0.410   30.418    0.058   -1.090  -99.900  -99.900  -99.900  -99.900
092511.50+395858.8  141.297925   39.983027  1.1817  -25.31  19.770        c     1    0        1        0        a     QSO       b    0        1    1.973   -0.228    0.236    0.184  -12.721  -12.703   26.958    0.069   45.187     1   3.72E-03   11900.0   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092314.48+510020.7  140.810338   51.005768  1.3878  -25.90  18.780        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.014  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092229.31+575453.9  140.622148   57.914973  1.2631  -24.81  19.900        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.032  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092208.75+015156.8  140.536466    1.865804  1.2015  -24.75  19.530        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092150.96+281122.6  140.462362   28.189634  1.9779  -26.43  19.220        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.020  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092109.64+505431.8  140.290192   50.908857  1.7774  -24.98  20.490        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.783  -12.764   27.340  -99.900   45.570     0   2.47E-03    3654.3   0.013    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092103.64+014700.3  140.265202    1.783425  2.5923  -26.71  19.920        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.662  -12.623   27.880  -99.900   46.110     0   4.12E-03    2304.1   0.027    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     796.1  -16.376    0.080    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.296    0.133   31.045    0.026   -1.210  -99.900  -99.900  -99.900  -99.900
092054.56+014716.2  140.227356    1.787840  1.2634  -25.00  19.720        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.027  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
092045.44+015443.1  140.189343    1.911987  1.6927  -26.49  19.050        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.027  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
091956.06+090619.7  139.983601    9.105488  0.7862  -24.10  19.200        b     1    0        0        1        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.038  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1     645.0  -15.978    0.037    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.379    0.026   29.824    0.004  -99.900  -99.900  -99.900  -99.900  -99.900
091657.71+022014.8  139.240492    2.337468  1.4933  -25.99  19.210        c     1    0        2        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.331  -12.298   27.620  -99.900   45.850     0   2.80E-03    3529.7   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
091625.56+414618.1  139.106520   41.771704  1.6840  -26.25  19.070        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.015  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
091608.24+002107.3  139.034343    0.352029  1.5911  -25.65  19.590        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.025  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
091524.29+002032.6  138.851245    0.342390  1.9353  -27.16  18.400        d     0    0        1        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.025  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
091512.79+001824.7  138.803309    0.306874  0.3077  -22.44  19.010        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.025  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
091035.49+331434.7  137.647896   33.242977  1.7398  -26.01  19.250        d     0    0        1        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.016  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
091032.54+454944.6  137.635593   45.829081  3.2086  -27.06  21.650        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.014  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090607.44+440010.2  136.531013   44.002847  1.0031  -25.61  18.700        d     0    0        3        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.016  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090338.81+034602.5  135.911729    3.767369  2.0040  -26.61  18.940        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.034  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090234.76+432154.4  135.644869   43.365123  4.1958  -27.32  24.590        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.539  -12.513   28.490  -99.900   46.720     0   3.93E-03    1928.0   0.017    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090225.96+065902.0  135.608169    6.983911  1.6029  -25.77  19.500        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.044  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090219.67+065515.3  135.581980    6.920918  1.3162  -24.53  20.280        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.044  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090201.27+271907.7  135.505297   27.318820  0.9837  -24.40  19.180        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.447  -12.408   27.060  -99.900   45.290     0   6.64E-03    1467.0   0.028    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1935.6  -15.855    0.020    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    0.054    0.023   30.068    0.004   -1.150  -99.900  -99.900  -99.900  -99.900
090127.13+271920.3  135.363075   27.322328  1.3395  -25.47  19.420        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.862  -12.823   26.980    0.583   45.210     1   2.24E-03    1724.2   0.027    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1935.6  -15.976    0.024    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.201    0.089   30.295    0.017   -1.272    0.224  -99.900  -99.900  -99.900
090123.47+271702.6  135.347820   27.284083  0.9339  -24.71  18.980        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.598  -12.559   26.857    0.369   45.086     1   3.53E-03    1645.0   0.027    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1935.6  -15.645    0.017    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.266    0.024   30.295    0.004   -1.319    0.142  -99.900  -99.900  -99.900
090110.10+271657.7  135.292110   27.282696  1.8798  -26.70  18.840        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.027  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
090053.03+513647.5  135.220963   51.613200  1.3456  -25.47  19.260        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.664  -12.635   27.174  -99.900   45.403     0   6.36E-03    2004.6   0.020    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
085925.87+410438.1  134.857831   41.077253  0.5166  -23.37  19.110        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.019  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
084654.12+010638.5  131.725539    1.110715  0.5703  -23.30  19.230        c     1    0        1        0        a     QSO       b    0        1    2.509   -0.322    0.324    0.056  -12.787  -12.705   26.198    0.085   44.516     1   3.76E-03    8950.0   0.034    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
084301.27+374537.5  130.755297   37.760432  1.4873  -24.93  20.080        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.028  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
083944.96+224917.6  129.937335   22.821562  1.6588  -26.06  19.330        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.031  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
083119.35+241233.6  127.830651   24.209351  0.7349  -24.47  18.790        a     1    1        3        4        g      RL       d    0        1    2.000    0.000    0.000    0.683  -12.974  -12.764   26.395    0.068   44.625     1   1.99E-03   48170.0   0.029    1.233   -0.345    0.461    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2523.6  -15.787    0.016     1    7198.1  -15.495    0.015     1    6334.2  -15.421    0.012     1    2324.1  -15.412    0.020   -0.219    0.072   29.955    0.017   -1.366    0.027    8.892   46.033   45.641
083052.08+241059.8  127.717018   24.183294  0.9405  -26.60  17.480        a     1    1        3        4        g      RL       c    0        1    1.703   -0.042    0.042    0.385  -11.546  -11.503   27.834    0.017   46.065     1   5.62E-02   48170.0   0.029    0.090   -0.032    0.034    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2939.6  -15.107    0.011     1    9434.3  -14.957    0.013     1    8776.4  -14.958    0.008     1    3254.6  -14.871    0.015   -0.702    0.053   30.897    0.010   -1.176    0.008    8.712   46.814   46.683
083040.11+240639.8  127.667158   24.111072  1.9441  -26.69  18.980        a     1    1        1        4        a    BALQ       a    0        0    2.000    0.000    0.000    0.333  -14.105  -14.064   26.138    0.259   44.368     1   2.77E-04   41670.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2837.1  -15.829    0.015     1    9434.3  -16.289    0.021     1    8711.9  -16.764    0.050     1    3254.6  -16.834    0.088  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990  -99.990
083020.19+422720.6  127.584155   42.455737  2.0425  -26.15  19.640        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.032  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
082644.63+470803.9  126.685986   47.134418  1.8603  -25.05  20.300        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.038  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
082643.42+275058.5  126.680930   27.849606  0.9377  -24.85  18.910        a     1    0        1        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.680  -12.639   26.781  -99.900   45.011     0   9.53E-04   11472.7   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    8009.8  -15.799    0.011     1    1211.8  -15.641    0.029    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.450    0.048   30.151    0.009   -1.293  -99.900  -99.900  -99.900  -99.900
082642.86+470829.4  126.678584   47.141527  1.7923  -25.11  20.300        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.038  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
082322.36+221741.8  125.843180   22.294968  2.8747  -27.34  20.410        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.256  -13.199   27.416    0.396   45.645     1   5.12E-04   10276.2   0.043    0.000    0.000    0.000     1    2148.3  -16.133    0.041    -1       0.0  -99.900  -99.900     1    7463.9  -16.454    0.028    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1359.5  -17.183    0.281   -0.536    0.175   31.152    0.038   -1.434    0.152  -99.900  -99.900  -99.900
082303.41+443616.4  125.764245   44.604559  1.6985  -26.04  19.360        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.052  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
082231.87+221615.7  125.632818   22.271053  0.4902  -23.97  18.320        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.043  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
082225.10+502156.8  125.604617   50.365794  1.8633  -26.05  19.370        c     1    0        1        0        w    BALQ       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.523  -12.467   27.690  -99.900   45.920     0   3.74E-03    1580.1   0.042    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
082025.28+320306.8  125.105353   32.051908  1.0696  -26.60  17.640        b     1    0        3        1        o     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.034  -99.900  -99.900  -99.900     1    1702.5  -15.503    0.014    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.283    0.058   30.836    0.008  -99.900  -99.900  -99.900  -99.900  -99.900
082016.48+320017.7  125.068684   32.004923  1.8506  -25.94  19.640        c     1    0        0        0        a     QSO       b    0        1    1.637   -0.279    0.285    0.375  -13.216  -13.188   26.790    0.105   45.026     1   8.55E-04   39410.0   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
081917.93+422953.3  124.824720   42.498153  0.9672  -23.86  20.340        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.057  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
081908.46+423034.1  124.785278   42.509473  1.5180  -25.53  19.640        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.057  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
081538.22+362321.1  123.909255   36.389218  3.6191  -26.99  23.370        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.901  -12.836   28.019  -99.900   46.248     0   5.05E-03    2245.8   0.051    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
081059.26+385354.0  122.746953   38.898359  2.9458  -26.60  22.360        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.928  -11.866   28.780  -99.900   47.000     0   4.45E-03    1329.2   0.048    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
080754.50+494627.6  121.977110   49.774336  0.5747  -23.57  20.880        c     1    0        2        0        a  DUSTRE       d    1        1    2.000    0.000    0.000    0.938  -12.450  -12.003   26.896    0.072   45.126     1   3.01E-03   29430.0   0.043   10.780   -2.335    2.360    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
080603.75+511816.2  121.515631   51.304501  1.1401  -25.39  19.210        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.049  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
080134.27+472259.7  120.392811   47.383256  0.3682  -22.83  18.910        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.041  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
075841.97+323702.8  119.674884   32.617454  0.5570  -24.08  18.410        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.050  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
075840.94+323959.4  119.670610   32.666515  1.0125  -24.74  19.500        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.050  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
075828.43+322738.5  119.618495   32.460710  1.3978  -25.51  19.530        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.336  -13.273   26.577    0.374   44.806     1   9.26E-04    7065.9   0.049    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
075514.55+371513.3  118.810641   37.253707  1.2980  -25.39  19.350        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.045  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
075238.32+272354.9  118.159689   27.398584  1.1438  -24.80  19.610        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.032  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
075230.44+272619.8  118.126870   27.438845  1.7182  -26.76  18.690        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.032  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
073003.86+405108.2  112.516108   40.852303  0.5093  -23.21  19.130        c     1    0        1        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.488  -12.412   26.361  -99.900   44.591     0   9.68E-03    1157.4   0.063    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
035403.76-005918.6   58.515699   -0.988509  2.7488  -26.27  21.410        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.123  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
035321.41-003333.9   58.339219   -0.559442  1.8253  -27.52  17.710        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.115  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
035304.84-001030.7   58.270208   -0.175204  1.8361  -25.76  19.200        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.078  -12.966   27.176  -99.900   45.405     0   2.01E-03    5651.5   0.110    0.000    0.000    0.000     1     917.8  -16.671    0.178     1    1125.3  -16.457    0.073    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    0.342    0.107   30.031    0.018   -1.096  -99.900  -99.900  -99.900  -99.900
035255.57-000102.2   58.231565   -0.017302  0.5485  -23.89  18.720        a     1    1        0        3        g     QSO       b    1        1    1.884   -0.081    0.082    0.400  -12.822  -12.726   26.106    0.027   44.332     1   3.03E-03  154700.0   0.110    0.000    0.000    0.000     1   26724.6  -16.218    0.014     1   22274.1  -16.116    0.011     1   17928.6  -16.093    0.011    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.425    0.119   29.380    0.017   -1.256    0.012    7.927   45.087   45.117
035242.11+001307.3   58.175491    0.218701  1.1626  -26.09  18.070        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900   -9.321   -9.208   30.440  -99.900   48.670     0   1.46E-01      40.4   0.111    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
035241.34-000914.1   58.172265   -0.153941  0.8875  -23.86  19.920        d     0    0        0        0        o       -       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.109  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
035211.99-005831.9   58.049967   -0.975531  1.9636  -25.67  19.940        a     1    0        0        1        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -11.947  -11.836   28.380  -99.900   46.610     0   7.89E-03    1206.9   0.108    0.000    0.000    0.000     1    1459.4  -16.523    0.082    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.634    0.187   30.444    0.024   -0.790  -99.900  -99.900  -99.900  -99.900
035206.31-005123.1   58.026311   -0.856422  2.6971  -26.50  20.400        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.757  -11.646   28.900  -99.900   47.130     0   9.08E-03     651.2   0.106    0.000    0.000    0.000     1     797.5  -16.495    0.105    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.376    0.057   30.712    0.012   -0.690  -99.900  -99.900  -99.900  -99.900
035146.79-004051.0   57.944989   -0.680859  1.9923  -26.44  19.210        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.106  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
034958.20-005033.8   57.492518   -0.842738  0.8651  -23.64  20.070        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.101  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
034951.55-005633.8   57.464795   -0.942728  2.7246  -25.98  20.380        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.959  -11.854   28.700  -99.900   46.930     0   2.25E-03    2630.2   0.100    0.000    0.000    0.000     1    1379.7  -17.005    0.283    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.183    0.287   30.141    0.059   -0.550  -99.900  -99.900  -99.900  -99.900
034827.37-005003.6   57.114063   -0.834339  2.1075  -27.61  18.390        a     1    0        2        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.936  -13.834   26.454  -99.900   44.684     0   7.39E-04   23010.0   0.096    0.000    0.000    0.000     1    4133.3  -15.905    0.017    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.453    0.067   31.117    0.012   -1.790  -99.900  -99.900  -99.900  -99.900
034747.71-005827.1   56.948830   -0.974210  0.9606  -24.59  19.270        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.319  -12.220   27.226    0.569   45.455     1   2.63E-03    1127.1   0.090    0.000    0.000    0.000     1     958.0  -16.233    0.065    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.573    0.056   29.954    0.008   -1.047    0.218  -99.900  -99.900  -99.900
034732.97-005956.9   56.887383   -0.999162  1.2209  -25.03  19.470        d     0    0        0        0        o       -       -    1        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.090  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
034528.91-004429.4   56.370489   -0.741517  0.7129  -22.98  20.300        c     1    0        2        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.059  -10.971   28.160  -99.900   46.390     0   1.97E-02     300.3   0.077    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
034520.83-004842.7   56.336793   -0.811883  1.3287  -25.73  18.860        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.851  -11.764   28.030  -99.900   46.260     0   1.00E-02     784.0   0.076    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
034516.45-011237.6   56.318556   -1.210458  1.3955  -26.15  18.630        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.084  -10.996   28.850  -99.900   47.080     0   4.87E-02     121.5   0.077    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
034317.51-005920.6   55.822989   -0.989075  1.1689  -23.08  21.330        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.338  -12.260   27.400  -99.900   45.630     0   9.06E-03    1078.1   0.065    0.000    0.000    0.000     1     273.8  -17.037    0.575    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.335    0.261   29.246    0.035   -0.710  -99.900  -99.900  -99.900  -99.900
034310.96-004438.5   55.795671   -0.744054  1.2743  -24.48  20.610        d     0    0        0        0        o       -       -    1        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.062  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
034256.63-010424.2   55.735992   -1.073395  2.3672  -25.83  20.460        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.298  -12.220   28.190  -99.900   46.420     0   8.75E-03    1082.5   0.066    0.000    0.000    0.000     1     547.9  -16.559    0.144    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.388    0.120   30.459    0.020   -0.870  -99.900  -99.900  -99.900  -99.900
034249.26-005007.7   55.705269   -0.835492  1.0852  -24.51  19.550        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.959  -11.883   27.700  -99.900   45.930     0   8.93E-03     905.1   0.062    0.000    0.000    0.000     1     272.2  -16.436    0.161    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.204    0.107   29.928    0.014   -0.860  -99.900  -99.900  -99.900  -99.900
034248.84-005356.4   55.703527   -0.899023  1.8734  -25.10  20.360        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.382  -12.306   27.860  -99.900   46.090     0   7.42E-03    1058.5   0.063    0.000    0.000    0.000     1     546.0  -16.709    0.202    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.559    0.285   30.211    0.051   -0.900  -99.900  -99.900  -99.900  -99.900
034241.64-004536.1   55.673529   -0.760039  1.2965  -24.40  19.860        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -10.767  -10.693   29.080  -99.900   47.310     0   3.28E-02     180.1   0.062    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
030026.42-003813.9   45.110103   -0.637214  1.4428  -25.27  19.510        a     1    0        0        3        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.048  -11.963   27.920  -99.900   46.150     0   1.27E-02     635.1   0.073    0.000    0.000    0.000    -1       0.0  -99.900  -99.900     1     150.5  -16.373    0.139     1     197.2  -16.234    0.081     1     395.0  -16.304    0.081    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.416    0.036   30.134    0.007   -0.850  -99.900  -99.900  -99.900  -99.900
025845.96-001943.4   44.691523   -0.328723  1.2451  -24.15  20.330        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.239  -12.157   27.570  -99.900   45.800     0   1.56E-03    5741.6   0.069    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4967.7  -16.578    0.050    -1       0.0  -99.900  -99.900   -0.242    0.137   29.954    0.021   -0.920  -99.900  -99.900  -99.900  -99.900
025814.85-065231.5   44.561909   -6.875433  1.8449  -25.06  20.200        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.051  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
025324.70-002655.8   43.352923   -0.448857  1.3635  -25.42  19.480        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.054  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
025232.91-083554.4   43.137126   -8.598470  2.1472  -25.24  20.370        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.487  -13.429   26.879  -99.900   45.108     0   1.23E-03   13972.6   0.045    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    9707.7  -16.531    0.024    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4603.4  -17.184    0.131   -0.338    0.233   30.376    0.036   -1.342  -99.900  -99.900  -99.900  -99.900
024344.31-000201.0   40.934633   -0.033633  2.0960  -25.97  19.580        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.030  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
024306.83+001219.4   40.778462    0.205400  2.0979  -26.29  19.490        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.030  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
024300.83-001055.3   40.753484   -0.182052  2.0037  -25.28  20.310        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
024259.00-001038.3   40.745867   -0.177312  0.7325  -23.06  20.400        c     1    0        1        0        w     QSO       -    1        1  -99.900  -99.900  -99.900  -99.900  -12.119  -12.078   27.080  -99.900   45.310     0   3.28E-03    2890.3   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
024251.01+001010.9   40.712581    0.169714  1.8829  -25.25  20.050        c     1    0        0        0        a       -       a    0        1    2.000    0.000    0.000    0.143  -13.230  -13.189   26.979    0.144   45.208     1   1.09E-03   10130.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
024214.99-000209.5   40.562490   -0.035983  1.0117  -23.94  20.140        a     1    0        0        1        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.469  -12.429   27.073  -99.900   45.303     0   4.41E-03    2820.8   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    2559.4  -16.168    0.028    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900   -0.220    0.043   29.816    0.007   -1.053  -99.900  -99.900  -99.900  -99.900
024207.27+000038.7   40.530300    0.010770  0.3842  -22.14  20.040        c     1    0        3        0        w       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.319  -12.278   26.200  -99.900   44.430     0   2.63E-03    2247.6   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
024200.91+000021.0   40.503807    0.005855  1.1041  -25.52  18.550        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
023445.76-085908.5   38.690684   -8.985704  1.2753  -25.24  19.660        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.030  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
021707.18+010507.5   34.279954    1.085422  0.5395  -22.63  19.970        c     1    0        0        0        a     QSO       a    0        1    2.000    0.000    0.000    0.333  -13.115  -13.072   25.765    0.139   43.991     1   1.31E-03    7780.0   0.031    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
021000.22-100354.2   32.500919  -10.065080  1.9604  -26.08  19.390        c     1    0        0        0        a      RL       a    0        1    2.000    0.000    0.000    0.091  -13.097  -13.059   27.156    0.143   45.381     1   1.23E-03    7646.0   0.026    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
020719.65-001959.8   31.831876   -0.333283  3.4012  -27.90  21.090        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.025  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
020523.88-001639.6   31.349518   -0.277679  0.6462  -22.61  20.350        c     1    0        1        0        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.525  -13.491   25.533    0.152   43.762     1   5.43E-04   20870.0   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
020216.40+010913.5   30.568371    1.153764  0.8286  -23.94  19.730        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.022  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
015201.24-083958.1   28.005170   -8.666165  1.5707  -26.77  18.640        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.024  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
015122.14-081929.8   27.842279   -8.324970  0.8219  -24.68  18.980        c     1    0        1        0        w      RL       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.658  -12.626   26.653    0.359   44.883     1   3.94E-03    2235.8   0.022    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
015047.26-082522.7   27.696938   -8.422990  1.8614  -26.08  19.330        a     1    0        1        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.873  -12.840   27.316    0.382   45.546     1   1.63E-03    4569.3   0.023    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    1168.5  -15.910    0.036     1    1101.4  -15.902    0.040    -1       0.0  -99.900  -99.900   -0.859    0.305   30.792    0.059   -1.334    0.147  -99.900  -99.900  -99.900
014516.75-100002.7   26.319822  -10.000777  2.3868  -25.85  20.650        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.028  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
014514.67-095911.1   26.311126   -9.986428  1.5609  -26.70  19.140        d     0    0        0        0        o       -       -    0        0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.028  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
013521.00-005718.2   23.837502   -0.955076  2.0749  -26.77  19.080        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.027  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
013446.47-004652.1   23.693634   -0.781151  1.3461  -25.55  19.140        c     1    0        1        0        a     QSO       a    0        1    2.000    0.000    0.000  -99.900  -13.133  -13.095   26.719    0.132   44.943     1   1.22E-03   10220.0   0.027    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
011353.17-092238.8   18.471577   -9.377446  1.8000  -27.35  18.070        c     1    0        2        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.130  -11.085   29.040  -99.900   47.260     0   3.15E-02     256.3   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
011129.94+003431.3   17.874761    0.575385  1.3203  -25.74  19.030        d     0    0        2        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
011123.15+003632.7   17.846476    0.609086  2.1331  -25.65  20.060        d     0    0        0        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
011100.39+001428.7   17.751641    0.241329  1.2355  -24.19  20.730        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
011015.01+003042.8   17.562542    0.511915  1.8395  -25.10  20.340        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.028  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
005335.33-085515.7   13.397243   -8.921047  1.3109  -25.29  19.410        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.393  -13.333   26.447  -99.900   44.677     0   1.11E-03   13468.5   0.046    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
003955.70-090452.1    9.982090   -9.081163  0.7890  -23.99  19.310        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.516  -11.476   27.760  -99.900   45.990     0   3.66E-03    2682.2   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
003431.74-001312.7    8.632258   -0.220205  0.3811  -23.44  18.070        d     0    0        3        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.023  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
003359.38+000230.0    8.497453    0.041676  1.6367  -24.63  20.730        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.185  -12.151   27.870  -99.900   46.100     0   9.62E-03     977.1   0.024    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
002752.66+010637.9    6.969445    1.110543  0.8727  -23.31  20.570        a     1    1        0        4        a     QSO       a    0        1    2.000    0.000    0.000    0.125  -13.406  -13.366   25.977    0.160   44.207     1   8.24E-04   13530.0   0.029    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3046.4  -16.166    0.023     1    2451.1  -15.990    0.025     1    3217.1  -15.788    0.020     1    3403.4  -15.780    0.020   -0.384    0.196   29.750    0.036   -1.448    0.063    8.216   45.704   45.365
002024.85+003634.9    5.103547    0.609721  1.2475  -24.85  19.890        d     0    0        1        0        o       -       -    0        1  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900    -1  -9.99E+01       0.0   0.029  -99.900  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
001217.08-005437.6    3.071199   -0.910472  3.6030  -26.87  24.060        c     1    0        0        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -12.409  -12.364   28.490  -99.900   46.720     0   2.69E-03    2881.9   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900
001141.40-004722.6    2.922525   -0.789623  1.6483  -25.30  19.930        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.018  -12.975   27.050  -99.900   45.280     0   1.03E-03    9362.8   0.033    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    6130.0  -16.214    0.023    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3943.2  -16.595    0.058    0.083    0.142   30.086    0.032   -1.160  -99.900  -99.900  -99.900  -99.900
001109.17-005903.4    2.788218   -0.984289  1.6608  -24.88  20.480        a     1    0        0        2        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -13.589  -13.543   26.491  -99.900   44.721     0   1.29E-03    9013.2   0.034    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    4309.1  -16.099    0.022    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900     1    3789.8  -16.910    0.093   -0.077    0.207   30.236    0.047   -1.437  -99.900  -99.900  -99.900  -99.900
000654.40+141442.7    1.726698   14.245212  1.6359  -25.92  19.270        c     1    0        1        0        w     QSO       -    0        1  -99.900  -99.900  -99.900  -99.900  -11.667  -11.607   28.411  -99.900   46.640     0   8.74E-03    1298.6   0.046    0.000    0.000    0.000    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900    -1       0.0  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900  -99.900

